Future Aware Safe Active Learning of Time Varying Systems using Gaussian Processes

Experimental exploration of high-cost systems with safety constraints, common in engineering applications, is a challenging endeavor. Data-driven models offer a promising solution, but acquiring the requisite data remains expensive and is potentially unsafe. Safe active learning techniques prove essential, enabling the learning of high-quality models with minimal expensive data points and high safety. This paper introduces a safe active learning framework tailored for time-varying systems, addressing drift, seasonal changes, and complexities due to dynamic behavior. The proposed Time-aware Integrated Mean Squared Prediction Error (T-IMSPE) method minimizes posterior variance over current and future states, optimizing information gathering also in the time domain. Empirical results highlight T-IMSPE's advantages in model quality through toy and real-world examples. State of the art Gaussian processes are compatible with T-IMSPE. Our theoretical contributions include a clear delineation which Gaussian process kernels, domains, and weighting measures are suitable for T-IMSPE and even beyond for its non-time aware predecessor IMSPE.

==> data_drift.csv <==
3.342083275,2.629973585,2.668832742,2.777290332,2.75330505,3.180099192,2.824160163,2.3636261,2.661088212,2.658678656,2.301370537,2.923728465,2.364376488,3.087663246,2.413330049,2.56781955,2.675079632,2.790644118,2.972673847,2.214551556,2.856216524,2.822139978,3.056283692,2.58566456,2.477447196,2.315302945,2.746495922,2.7277721,2.361784949,2.424051596,2.642736633,2.457347943,3.017938849,2.587128971,2.581407628,2.943542698,2.553030605,2.878641418,2.867546015,3.778161935,3.415635718,2.519576696,2.856026164,2.565954911,3.185756509,3.456575244,2.748963901,2.865638914,2.994859628,2.662977586,2.735075477,2.694992671,2.857890649,3.405128029,2.428305555,2.689359817,2.545983069,2.335463648,2.784416266,3.145129178,2.720712854,2.728175402,3.04305357,2.151890064,2.522115991,2.91298147,2.492008494,3.099264435,2.512336553,2.558163945,3.118564061,2.441440364,2.8369652,2.899313223,2.751930238,2.680356421,2.576484349,2.592589712,2.590832254,2.513410055,2.33290305,3.11486072,2.621178767,2.820669088,2.744299284,3.051457574,2.943950675,2.610519227,2.897443148,2.541831946,3.3930424,2.271383208,2.529690537,2.680929439,3.236873877,2.517131648,3.07500938,3.003953794,2.555073467,3.134224193,2.408858858,2.847265108,2.427719909,2.779375667,2.713229129,2.693126053,2.259763794,2.616575155,2.547020991,2.693793972,2.698256808,2.733248763,2.515163176,2.744474247,2.762913162,2.714782045,2.927422718,2.674655088,2.443716441,2.173246177,2.729395723,2.976038914,2.67216859,2.601942857,2.968222194,2.642610617,2.797454168,2.67542743,2.357894011,2.93519146,3.00929507,3.04852733,2.892815192,3.324499757,3.125074803,2.298404847,2.37837626,2.944985118,3.158353911,2.814873715,2.812144445,2.936936178,3.008137726,2.35888538,2.668412129,3.011186142,2.672836939,3.273758372,2.519390217,3.118107426,2.447972604,3.170953714,2.484224839,2.823418064,3.033777031,2.331347674,2.647416938,2.872363545,2.41126223,2.557777385,3.394053082,2.427098568,2.989901703,3.20819645,3.228337916,3.061702533,3.188881093,2.738850185,2.636180006,2.975089739,3.155570932,2.518018641,2.89910079,2.972398101,2.717373284,2.966744541,2.313984521,2.873113039,2.587391594,2.664779065,2.458638986,3.098434268,3.045973703,2.577033015,2.71854163,2.915845489,3.075549768,2.607478067,3.069894919,2.430910287,3.310380628,2.290365975,2.864305101,2.848743771,2.81472349,2.867591783,2.719571887,3.024724247,3.34806961,2.460570805,2.762238069,2.42925588,2.901880333,3.159802661,2.565375434,3.589151292,2.353639606,2.335802105,3.068101274,2.440918991,2.590990136,2.909831124,2.190843748,3.12991276,2.662049636,2.799749405,2.49456665,3.03437306,2.41174973,2.67045786,2.62121794,3.265918825,2.936814109,2.487556143,2.511598863,2.237600068,2.410372873,2.599453068,2.616891543,2.260781905,2.556656981,2.403487146,2.541396502,2.950564532,2.624163633,2.325102985,2.771316582,2.923058933,2.882371988,2.584907729,2.868831134,2.301992232,2.026877756,2.781228171,3.076999389,2.752151866,2.725572945,2.724204766,2.771865272,2.545343677,3.554651146,2.850627592,2.947841613,2.705115,2.823585399,2.812879444,2.657848687,2.723952225,2.420475623,2.54011211,2.850069248,3.370161045,3.231448892,2.845764204,2.911954686,2.556085734,2.494845939,2.679709641,2.41619226,2.792327654,2.664353536,2.765949829,3.079725902,3.100064229,2.375563422,2.73153204,3.157540787,2.967227303,2.402123212,3.520848568,2.630499961,2.427362727,3.245747406,2.370896133,2.436705823,2.840545469,2.681673383,2.537736384,2.661128943,2.667271214,2.943726708,2.553092928,2.593414383,2.917123314,2.741807706,2.881269087,2.588929936,3.219444963,2.922933865,2.853999573,2.569172776,2.81966096,2.538909334,2.843653571,2.734839848,2.549751078,2.548660564,2.838897591,2.571399346,3.132441452,2.577169616,2.837530396,3.395224214,3.459461311,2.730934693,2.655944139,2.811541372,2.416346832,3.745833509,2.663375919,2.888721742,2.287252788,3.057816469,2.748975277,2.990174473,2.6171823,3.407366088,3.075727022,2.499998001,2.722962923,2.26731504,2.820544536,2.391624512,3.3419356,3.154188115,2.864511488,3.270696451,2.444901644,3.305946622,3.071993089,2.509362371,2.549320037,3.045750089,2.481886593,2.7473366,2.71325491,2.676175206,2.806351141,2.53055172,1.964408268,2.883795389,2.673139315,2.521833058,2.771849567,2.963696825,2.479856549,2.860977395,2.923412112,2.426744574,2.963705156,2.483000228,2.738805781,2.82039219,2.704275367,2.771137183,2.616243588,3.276072213,2.451918507,2.57902147,2.848882402,2.988449519,2.878506754,2.756707535,3.409386331,2.636844843,2.605382863,3.179460209,3.109166426,2.744479225,2.55131691,3.243670422,2.972606445,2.566244329,2.705482394,2.656900493,2.693653886,2.720500899,2.467709923,3.114428425,2.837349007,3.040671782,2.619493852,2.819565092,2.900935836,3.443261967,2.576304479,2.313808738,3.06251545,2.566159686,3.107347397,2.651486962,2.525463163,3.342985562,2.947105526,3.603326444,2.688227323,3.087158555,3.179394195,2.534107763,2.831115208,2.568051366,2.967466548,2.782333102,2.416650671,2.603225431,2.908266572,2.72582711,2.989239776,2.547296084,2.833434346,2.726865212,2.579136492,2.586534345,2.899307904,3.07873258,2.827539089,2.878383874,2.906847626,2.520889927,2.90180866,2.490797849,3.166188523,3.614228299,3.103132855,2.621497406,2.471261976,3.133299729,2.676681797,2.589079216,3.13347345,2.606815115,2.587802936,2.981616771,3.269731649,2.863682134,2.715073674,2.877332196,2.943115063,2.808296018,2.946771704,2.825805268,2.678178741,2.934082135,2.649507048,3.082281247,2.956018183,2.726310767,2.804679719,2.414717058,3.25900947,2.698696765,2.879116587,2.632199595,3.092716693,2.405708298,2.498295873,2.319819753,2.565239432,2.704070541,2.574598516,2.23861451,2.397339616,3.428127739,3.125553272,2.617657779,2.824930665,2.761584094,2.585429722,2.878912325,2.543250609,2.710629398,2.913109756,2.965707405,2.518891182,3.122211242,2.494865844,2.983758817,2.563494097,2.943463672,2.607651109,2.158424987,2.673943691,2.699356759,2.338425416,2.669106326,2.67271587,3.297462536,2.399247206,2.290508869,2.960612297
3.485206065,3.048071011,2.506891145,2.66149083,3.603932792,3.017303021,2.848319106,3.334169384,2.87267854,2.974425989,4.086041677,3.061161739,3.557637641,2.962969257,2.690324044,2.994598842,3.217926931,3.589599603,3.1140997,2.840865711,2.97963559,2.628297278,3.558787375,2.734209274,3.943169265,3.165931392,2.934483258,3.252914316,2.786485578,2.860897312,2.701363439,3.392691482,3.07274885,3.035710971,2.936332654,2.639484331,2.80678061,2.912738114,2.856211438,3.113692832,3.927813774,2.722042632,2.797242556,3.372069036,2.7344428,2.636287502,3.256023471,3.095956647,2.803636331,2.896198738,3.11413539,2.706991149,2.882609597,2.955615272,2.596509377,3.037088353,2.631442613,2.418467595,3.542953075,3.066239093,3.188863002,3.39382641,3.027074212,2.903058335,3.459148516,3.039952961,3.194168012,3.725329414,2.597153015,3.202012811,2.740892476,3.537510484,3.058737533,2.823935639,2.858855284,2.696144527,3.023625608,3.215154828,3.131947763,3.059481192,2.969893003,2.92773811,2.64346134,2.755056611,3.113606559,3.413399597,2.459648802,3.017322497,2.896406472,3.092626794,3.520458668,2.130433589,2.932712362,2.938836968,3.05039038,3.603524643,3.343059982,2.968627218,3.056396593,3.024990581,3.020258395,3.016609764,3.11855334,3.294963069,2.905580569,2.866223296,2.845025655,2.817801406,3.408867785,3.031447976,2.529325572,3.09097799,3.04624758,2.922337628,3.091844398,3.522436506,2.906086591,2.686792438,3.223120046,2.747266917,3.128204914,3.132231259,3.178864624,3.467406903,2.621709409,3.156086504,3.031348146,3.502225322,3.453548571,2.570572404,3.015419922,3.183099005,3.928827371,2.240113285,3.907006759,2.52527881,3.061998709,3.14773403,3.109991957,3.206101694,3.032955652,3.638832068,3.8764458,2.555932501,3.514105719,2.6443431,3.298601794,2.72330661,2.977364248,3.271291711,2.875349053,3.394983821,2.759651056,2.789012631,3.314445159,2.998111867,3.668604646,3.475615086,3.977448071,3.784097755,3.972936765,2.782708261,3.19442684,3.119948531,2.866832442,3.017592121,2.323797336,2.94244484,2.981445606,3.537993259,3.480716562,3.102043844,3.693828986,2.826964904,3.559552338,3.031262901,3.02112216,3.582888494,3.162742734,3.127949204,2.520199488,3.027612065,3.257748979,2.908533472,3.473756987,3.012213077,3.181730216,3.004692562,3.269029268,3.265783182,3.204491765,2.5724964,3.38357997,3.853315634,2.846330471,3.149462979,2.969430744,3.459635717,3.4589521,2.875605385,3.200245264,2.929215825,2.723698485,2.991169834,3.225039917,3.153830673,2.954832232,2.659651299,3.34914045,2.984879275,2.943456919,3.304113759,2.82135141,2.739693842,2.841242907,2.809291643,3.361582468,3.281337791,3.049886913,2.444428929,3.290121425,3.513044705,2.580427268,3.722247928,2.789780724,3.007042888,3.075047894,2.807910506,3.51319606,3.293894629,2.969554551,3.113353829,3.949700053,3.546741228,2.984834037,2.862414556,3.405736825,3.043486636,3.361063841,3.12940546,3.061034179,3.471736461,3.457668372,3.09063811,3.700017212,3.438162398,3.296833577,3.030651159,2.48965987,3.091053387,3.514993586,3.446738482,2.895677873,2.968813345,2.945876835,2.673564954,3.437257412,2.657279747,3.11321086,2.544942071,3.190477315,2.747312039,3.113991897,3.103113067,3.160732825,2.837796683,3.431838704,3.482045327,3.016572485,3.960100132,2.823711853,3.184012832,2.967951414,3.991880457,2.739443024,2.750278328,2.957438497,3.378287579,2.962681492,2.844459964,3.852336032,2.808726119,3.638426458,2.961527198,3.133549867,3.090341166,3.571591357,2.508934583,3.644241053,2.903308014,3.036639058,3.311435085,2.990213102,2.953186457,3.395309973,3.247938857,2.849605854,3.341682255,2.676716106,2.688129023,2.996345392,2.886274733,3.103949912,2.890925289,2.734564694,2.93382079,3.126553993,3.138570147,2.687338586,2.809455059,2.903835172,3.080400488,3.324586773,3.076464012,2.975310741,2.991075404,3.249653554,3.06355367,3.123208968,3.187061626,2.62585856,3.31115981,3.343813604,3.202715099,2.818894072,3.401043106,3.505109441,2.977502592,3.178667627,3.08418525,3.135770643,2.771170902,3.402982303,2.646218327,3.09244769,3.917871116,2.814124203,3.007609682,3.308326366,2.644198186,2.623891688,3.573022292,2.864067039,3.096450414,3.225907599,3.060653941,3.034433124,3.121057579,3.521993613,2.618101941,2.804100427,2.578669389,2.852814718,2.949416197,2.813293274,3.825302459,3.416995113,3.446128087,2.712765031,3.878084495,2.910655825,2.83379536,2.932994524,3.015670983,2.640067135,3.586153068,2.899141215,2.714654214,3.335609112,3.100942406,3.232432051,2.617106892,3.028510393,3.047454646,3.225512596,2.729174656,3.183373165,3.509887508,2.63524055,2.945022951,3.311381307,2.809409096,3.759390055,3.013816869,2.78115218,2.684920139,2.707411513,3.644384849,2.319972491,2.776353133,3.830081386,3.014137417,2.732741778,2.734481575,3.539841488,3.645433989,2.859090514,2.930009513,2.9858736,2.995670011,3.406896788,2.435123673,3.179479981,2.918642436,3.358435287,3.038633216,2.643963651,2.760094397,3.184401358,2.857257879,3.212397765,2.91857217,3.020853555,3.819562513,3.323892816,3.248926422,2.974130961,2.66844512,3.077948999,3.708671426,2.961072211,2.974052228,3.228824379,3.388692517,3.289502634,3.27440297,3.471292014,2.689818347,2.760986755,2.923569974,3.031811767,3.045122466,3.112168777,2.716779875,2.874017084,3.366375536,3.110470902,3.326920506,3.214046685,2.90032893,3.125877966,3.142515685,3.926318017,2.709200333,3.286775044,3.020350083,3.334767352,3.035402175,3.384602825,2.850741007,3.552637809,2.775744594,2.793348095,2.928277487,2.93349547,3.353774879,2.942390774,3.070871854,2.593086945,3.307444509,3.446865066,3.108105686,3.137362556,3.232676484,3.42161774,2.732801699,2.819794737,3.27385943,3.928740809,2.789163031,2.894900783,2.900696925,3.389795148,3.2857441,2.62495759,3.195784018,3.257273786,3.025209667,3.547658461,3.124518475,3.125871985,3.176827199,2.666088741,3.612282338,3.318842092,3.349282681,2.866035694,2.57897006,2.840879503,2.490521418,2.733038511,2.724471708,2.905607829,2.907405375,3.512280925,2.82943695,3.201419526,2.933587294,2.853419656,2.829237729
2.706051927,2.496120097,2.9654755,2.657406945,3.447430119,2.869182562,2.725008067,3.586085158,2.324426543,2.595810447,3.34818989,2.385396986,2.802839947,4.193874792,2.509296647,2.667152589,2.454421336,2.796349267,2.870426577,2.714188706,3.103528318,2.79651831,3.471994939,3.118532698,3.507081573,2.95360425,3.084534768,2.82330678,3.008408165,2.792582562,2.958261988,3.12871743,3.572334487,3.230684106,3.075221582,2.718143705,2.836765197,2.530355303,3.039901935,3.757053068,2.708822005,2.756702744,2.757671012,2.86341183,2.58657401,2.576290198,2.876350989,2.816114725,2.836329048,3.143712272,2.812219852,2.374408428,3.357874275,2.454739522,2.986743874,3.01418162,3.030434905,2.804571585,3.368902342,3.26447722,3.111788126,3.071797733,3.30810401,2.605380525,2.637205729,2.87382176,3.213707576,2.785428556,2.46873627,3.730656286,3.049106233,2.839817954,2.770132358,3.016137049,3.530034029,2.683567738,3.231340636,2.787317899,2.650577168,3.049904625,2.869825452,2.920982687,2.836654682,2.981639709,2.525216205,3.016982605,3.137475468,2.452719998,2.435373446,2.87274414,3.013438846,2.61455862,2.432209463,2.69713848,3.014792997,3.109002646,3.153809896,2.710501958,2.713377045,2.992574849,3.58930861,3.531500659,2.686903426,2.942217071,3.051471067,3.511381898,2.690962126,2.602609442,2.73347529,3.128435686,2.936870492,2.540252212,2.963959894,3.152685361,2.792322274,3.037718743,3.11827778,3.502845496,2.59186527,2.540420403,3.492103463,3.025378883,2.594601918,3.466570218,2.85968455,3.17429415,3.405297908,3.419040169,3.367432849,3.034416469,2.753809849,2.924134804,3.447961931,3.901675464,2.874585435,2.649266259,3.277523278,3.065922899,2.946243779,2.743264124,2.758194409,3.209819555,3.115086314,2.685649627,2.920857328,3.06295322,2.862219106,2.801620364,2.899844589,3.547785355,2.658213593,2.716930024,3.425865791,2.755789471,3.155130322,2.946728265,2.535344733,3.518632089,2.773868414,2.818001924,2.855433732,2.380546257,2.900169408,2.848801644,3.167098508,2.884140833,2.522713404,3.358330382,2.722337881,2.732896899,2.59680034,3.683357994,2.704396063,3.096613345,3.296415757,3.146610958,2.887234309,2.896913689,3.954995489,2.815913359,2.813624199,2.604380197,2.662854195,2.988937433,2.828921725,2.876003468,3.167148312,2.936636901,3.369997952,2.784400488,2.946225894,3.047252125,2.738863017,2.848757715,3.222238736,2.77469446,2.501807999,2.482059696,2.659164163,2.805287222,          3.898800861,2.419912092,3.420624442,2.988562846,3.535710157,2.966886887,3.961794233,2.943108176,3.132799473,2.306844196,2.644774065,3.191026423,3.001870291,2.909629467,2.880553077,2.660580688,3.266312839,2.99686906,2.49055585,2.853960078,2.845040362,3.118000625,3.114169682,2.461668923,2.713871902,2.79873379,2.893624766,3.054365877,2.842975117,2.93314305,2.830428102,2.546140453,3.016986345,3.873550578,2.421766548,3.019500616,3.480128135,2.963226421,2.743607348,2.78917941,3.275279662,2.951048689,2.6292953,2.599122745,3.397774597,2.451863661,2.880158171,2.402786675,2.739132615,2.842382012,2.963201881,3.014544361,2.847269731,2.129879134,2.758366172,3.763116095,2.952335034,2.524456593,2.785717547,2.848793417,3.257394187,2.869807387,2.417508589,3.14258796,3.126564057,2.849849446,3.02439455,2.630052674,2.836560933,2.947389828,2.824469286,2.893358088,3.218526642,3.294420044,3.687651297,2.643382129,3.236896994,2.980712895,2.903796819,3.20681794,3.553238828,2.720059376,3.080633623,2.87559141,2.790480762,3.378653069,2.909921185,2.355087135,3.371195557,2.389471043,2.933408155,3.27122235,2.663577913,3.130388265,3.27607608,2.932594673,2.885807361,3.534309267,2.828269138,2.649110208,2.69175305,2.991778215,3.497038883,2.909195096,2.915361813,3.380253354,2.834701894,3.1148297,2.703528738,2.84088734,4.648505159,2.926731409,3.414639752,2.751062584,2.655812285,2.883075447,2.633079996,2.919935245,3.090701451,3.122635989,3.270205433,2.723575728,2.69256445,3.042442809,2.934614205,2.545649136,2.864584754,2.894302604,3.005880085,3.110642227,2.675555205,2.943869809,3.168396799,3.29393028,2.868615004,2.475780445,2.978289789,2.869896666,3.488591322,3.378427565,2.981360842,3.423047123,3.097338243,3.271319016,3.354598522,2.38235725,3.883323505,2.968034807,2.533037242,2.557954184,2.815791577,2.835651539,3.280318487,2.826970962,2.710617503,2.871261166,2.608613972,2.839025889,2.736767241,3.338843835,2.740930678,3.637494634,3.972471718,2.572771821,2.891614322,2.764699414,2.726148633,2.434050118,2.969448817,3.231332208,2.668874642,3.45789337,2.35099427,2.820810611,3.081086491,2.767088822,2.739867741,3.198205688,3.49541896,2.594990404,2.800777417,2.374079748,2.734574404,2.692727385,2.671748338,2.926633543,2.896237443,2.843930515,2.726704701,2.859167805,3.449587361,2.926826231,2.42054169,2.559173078,2.543956848,3.191365011,2.689981239,2.544052021,3.064743692,2.898617899,3.106235714,3.6462991,2.679836307,2.79955821,3.198984074,2.61164444,2.629317212,3.22980046,3.242753418,2.848483363,3.306875929,3.614899325,2.601151603,2.650242425,3.114790725,3.189813533,3.490973652,3.138281065,2.623109358,2.956838367,2.937519861,2.250454691,2.685142081,3.002902332,2.679543651,3.090052966,3.200863231,3.073679135,2.960277223,3.750077472,2.551529725,3.515700006,2.622722284,2.909239796,2.528576978,3.089942688,3.12652927,2.664501638,2.561563038,3.115799985,3.208672965,3.031457136,2.755206064,2.781522577,2.845188609,2.412591115,2.389877974,2.858082665,2.735048231,3.662977308,3.764000063,3.426373879,2.67157194,2.801922005,2.697278366,2.681676723,2.950683993,3.246817585,3.372820325,3.217901629,3.076858265,3.794172904,2.907157364,2.980647733,3.015257252,3.092957114,2.579480445,2.807045911,2.826995824,3.368839779,2.746797503,3.240223124,3.673921975,2.71278628,3.145142127,3.2644488,2.877714486,3.813189644,3.30886132,2.481897388,3.002988331,2.898849948,2.895604417,2.499676263,3.256670159,3.269707995,2.5351409,2.534064033,3.26883117,2.728877635,2.568589168,3.135010306,3.568815204,2.984883273,3.618646351,3.375672506,3.140031383,2.928711818,2.91988139,3.278340618
3.243701211,2.938201866,2.816549222,3.133116542,3.237542205,2.609816176,2.192222208,3.186200167,2.296752956,2.179019628,2.631254385,2.137604011,3.07136086,3.204788692,1.872897842,3.295995871,3.297144912,3.215745698,3.045434355,3.447436291,3.178545484,2.058088461,3.779173291,1.818433514,2.981199897,2.814102029,2.788890825,2.922311035,2.416104129,2.556801255,2.667680874,2.765257336,3.110119947,3.329787551,3.521325122,2.590797786,3.010289981,2.957066015,2.091724081,3.149447252,2.21792561,2.029896466,3.104866937,4.2306553,2.162311168,2.829265325,2.590428344,2.633744806,3.183017473,3.788868113,3.287375972,2.407945813,2.868488495,3.609519224,2.561404599,3.108187408,3.268407122,2.30699226,3.282938429,3.537776775,2.834531828,2.68123085,2.843000136,2.533278589,2.332609828,3.314715356,2.749008567,3.481235626,2.881295595,3.170674251,2.252777482,2.224731761,2.286550305,3.051466495,3.286367459,3.036916494,3.263711389,2.335057039,3.675745777,3.435153154,2.917498239,2.844537434,2.314308385,2.598058304,2.902372392,2.904445555,3.181925488,2.239226141,2.355214724,2.047022451,2.340228235,1.901901587,2.26474333,3.786401903,3.180363238,3.007118681,3.582473448,3.425316214,3.051451699,3.398267793,3.128414888,3.384097241,3.24085622,3.170995907,3.032283335,3.281591062,2.691075391,3.033373573,3.349752965,2.548639281,2.096973561,2.41918411,3.19804176,2.893456722,2.546900424,3.216086173,2.60284671,2.658429871,2.561886164,2.173456243,3.456173061,3.363305071,2.726675322,2.721880775,3.375991382,3.166533552,3.169540856,3.279413801,2.526457463,2.933661873,3.20891952,3.333786555,3.749860235,2.338056139,3.576881827,2.746820728,3.082203542,2.581406854,3.397310129,3.047973893,3.579685606,3.4523193,2.407292972,2.092413421,2.703679546,3.173365114,3.316587079,2.732346823,2.496274212,3.005678801,3.014849671,3.740699016,2.700954935,2.38953298,3.286795751,2.800418413,2.612809897,3.107340184,2.840780338,3.31019763,3.231795238,1.823572109,2.094916183,2.697021123,3.57067139,2.488503532,2.658592271,3.116239411,3.022026014,2.808590898,3.420141749,2.683860282,3.1804476,3.312698655,3.006742832,3.236995288,2.908934732,2.969334963,3.454759803,2.994252351,2.576913615,3.219866634,3.18278762,2.951387112,2.792904022,2.91585213,2.982991754,2.832663538,3.182275265,3.21841017,3.342525961,2.644734344,2.97602622,2.971137626,2.31720471,3.419596714,2.146192362,2.671320553,4.141032301,2.779817638,3.054507514,1.831962994,3.628001162,3.326391529,2.48983024,3.460060607,3.034489979,3.327491489,3.756256057,2.299164956,2.076753299,3.070270994,3.818899742,3.146248033,3.237166379,2.800027053,3.199213152,2.989765915,3.25548575,2.371765066,3.53392804,3.594249618,2.987922782,2.084455632,2.187732723,2.576612553,3.227599667,2.720607851,3.254895637,3.354796791,3.149410706,2.915001667,2.548963282,3.301199916,1.901996212,3.287626927,2.803808493,3.397891659,3.01128965,1.839384218,3.163730444,2.313901237,2.028380451,2.32012714,2.908578772,2.525392009,3.615069313,2.660338849,2.686232063,2.962418587,3.788203864,3.835207198,2.058795739,2.233525216,2.610547085,2.777361629,3.081479321,3.020033093,2.812525741,2.409283528,3.684461987,3.352762067,3.32817622,3.026338093,3.103299981,3.041924109,1.901488502,3.042197657,3.123610971,3.202514509,2.747201028,3.450477737,3.220731795,3.375962245,3.00441027,2.337041836,3.450470271,3.337410061,2.507182092,2.83098461,2.606913158,2.926268438,2.943363524,2.874868803,3.043886726,3.001114103,3.130107602,2.031655585,3.450359822,2.579924685,2.800544721,2.597478534,2.499663315,2.748525737,2.949513689,3.178442297,3.266302275,3.716128434,3.001305263,3.625094156,2.97478486,2.864955599,3.111667646,2.800323319,3.003086225,2.359169283,3.273794968,2.756949617,3.289455835,2.233036348,3.056765291,2.693660095,3.065344884,2.861320117,2.709491985,2.741689964,2.479923954,3.22834714,3.445682018,3.334008335,3.02348842,2.850845034,2.938348826,3.359757123,3.03785557,3.205227207,3.406440123,3.24386529,3.044241369,3.039898231,1.956350177,2.517529969,2.284001078,2.238928831,3.076401953,2.463309483,3.376361489,3.215420811,3.623484211,2.662221334,3.233976856,3.094377056,2.903971816,3.059632479,3.510200545,3.057651741,3.454494164,2.720404239,2.989557645,2.554959671,2.898005099,3.287915437,2.692358479,2.887524742,3.086138485,2.547660275,2.873148423,3.510687486,3.300848171,3.497532374,3.184540665,2.922053973,2.632635084,2.968146882,3.16508165,3.043757898,3.063202642,2.745924532,2.761607214,3.799965066,3.012168553,3.35441712,2.918269575,2.757659725,2.696651321,2.488076152,2.658943372,2.855978335,3.08925688,2.68058483,2.694825633,3.244493026,2.925851356,3.31926534,3.261840156,2.738766436,2.439349274,2.294085811,2.701482683,2.669857704,3.602470163,2.66583705,3.046506222,2.007061821,2.520997259,3.290020622,1.962856029,2.543202515,3.109161786,3.410517473,3.310625607,2.78627499,3.471251061,2.905076089,3.590336936,3.127045215,3.167297958,3.097514261,3.112146918,3.22608859,3.100622828,3.219573398,1.832784539,2.201770478,2.889934674,2.846557295,3.231959936,3.345879746,2.716106042,2.933886155,3.220332726,2.179379195,2.980498366,3.317823134,3.303908369,3.162720269,3.198464828,3.152816504,3.131336584,3.10682133,2.96161381,3.439988719,3.172709176,3.585211858,2.631792709,3.804215762,3.372812483,2.201686474,3.111789898,3.078013887,2.592962181,3.466802968,2.908549211,2.585345472,2.834080999,2.863109209,3.014907159,3.445790014,2.351374977,3.017654161,2.933681581,2.83426456,3.050143945,2.558603116,2.582889224,2.309892084,3.137569139,3.007369087,2.17301327,2.670537805,3.159556321,3.169644934,3.006857369,3.434425966,3.052698912,3.182782342,2.711144578,2.589445073,3.020243402,2.64372743,2.537430456,2.480167813,3.058672167,3.250193156,1.995903639,3.073684422,3.237593669,3.004416331,3.033753706,2.122416727,3.146636165,3.516868364,3.045981558,2.801456146,2.483730305,2.647750737,2.164347219,3.206259476,3.129574001,1.721016259,1.806054421,3.195456254,3.132581207,2.820715359,3.30340079,2.745956247,3.150269096,2.745280012,2.648363124,3.606981965
3.707763572,3.198539865,3.023374045,3.632342418,4.081306576,2.71838892,2.868485718,3.470624699,2.711220139,2.436262277,2.52304032,2.412262208,2.873411075,3.729220989,2.334059705,3.718935797,3.13372179,3.618694972,3.706802009,3.694012834,3.640204477,2.187637454,4.166375447,2.213276308,3.134292856,3.135388899,3.506223598,3.309749747,2.390734505,2.585424869,2.855514643,3.066229293,3.024010911,3.299210945,3.861794204,2.653747706,3.153677116,3.399318539,2.131806327,3.315828162,2.210430092,2.592943075,3.390421629,4.059796745,2.290049672,2.913023023,2.497510129,2.994837942,3.434734882,3.646906207,4.175775002,3.16495984,3.014046015,3.722656269,3.238054891,3.43013787,3.610515175,2.369387413,3.570259686,3.273959527,3.004040418,3.054538389,2.849289614,2.547493318,2.250371955,3.549245766,3.28290556,4.210457162,3.08651045,3.365788602,2.666082723,2.389819206,2.377099115,3.014737032,3.637097218,3.14370073,3.668569268,2.428887171,4.025343006,3.539256988,2.926215852,3.469351479,2.763362496,2.665540365,3.714940219,3.479068169,3.590632455,2.997956768,2.438706065,2.209740096,2.571653656,1.661863681,2.495728284,3.684527526,3.375513747,2.747221655,3.90908348,3.864346321,3.181088107,3.776529933,3.27269624,3.430088896,3.576284873,3.793478875,3.038861097,3.716820866,2.672668025,3.444152742,3.695254393,2.515518559,2.285920187,3.079820272,3.763657748,2.793959219,2.864149163,3.305821818,2.442956349,2.503096209,2.588664498,2.381837273,3.990004883,3.601350221,2.762946502,2.421431106,3.595846398,3.40039565,3.54799132,3.450718551,2.788567237,3.42608699,3.33941765,3.355543859,4.013444261,2.307758813,3.884158392,2.624196121,3.459069022,2.693185861,3.741834482,3.777696727,3.897863096,3.655852469,3.762881071,2.180025212,3.61190108,3.493432913,3.990022242,3.030954843,2.205848502,2.978851756,3.453831112,4.130148056,2.799455961,2.400051598,3.38434694,3.059199858,2.74667605,3.447480549,2.768883642,3.642300188,3.725088569,2.346568544,2.234302971,3.45291108,4.360156481,2.546069837,2.768585402,3.033283539,3.152025795,3.125457389,3.949339044,3.076783695,3.425005391,3.103570624,3.742874799,3.258377694,2.870344774,3.710840646,3.851913993,3.251479221,2.588995028,3.401996745,3.482049476,3.132380013,2.971491951,3.503011545,3.587102527,2.955258107,3.606560555,2.96007186,3.705079219,2.756850756,2.690820468,3.869285528,2.692933664,3.811376617,2.243117476,2.632195028,4.040354708,2.916648461,3.179396566,1.84579894,3.853303434,3.561260773,2.352611123,3.672466251,3.280345587,3.314955716,3.940141652,3.12142454,2.143931754,3.554738134,4.250205271,3.176931905,2.813736455,3.052306852,3.309041866,2.730818911,4.306623654,2.414856711,3.59627801,3.68809215,3.121259329,2.303746616,1.6738319,2.609249235,4.034160335,3.277353718,3.047929986,3.438007236,3.746288433,3.12778059,2.98363382,3.2529213,2.376534447,3.405524625,2.665145378,3.407757933,3.045212657,2.095404135,3.212787521,2.348312991,2.473368293,2.437348301,2.820572399,2.443675154,3.492748827,3.110440892,2.905732377,3.915286571,3.724635928,3.909057787,2.135242135,2.443971938,3.054019756,2.619293158,3.611872425,3.110310302,3.212958472,2.19566387,4.055095775,3.517571077,3.827401234,3.552760296,3.758492978,3.225215663,2.371951058,3.696628594,3.520631734,3.566332372,3.032420353,3.835942476,3.311882014,3.504797153,2.802343264,2.422892798,4.075610106,3.619601949,3.196400899,3.28069008,3.430250313,3.044543352,3.673357131,3.573622924,3.037924205,3.479267522,3.533224337,1.997884883,3.780763535,2.618966897,3.157700287,2.849677038,2.534532021,2.727144783,3.532693597,3.778057825,3.425507957,3.370392431,3.441934381,3.802800904,3.398177487,2.939828757,3.26564307,3.056703026,3.517852792,2.463162197,3.824435139,2.837936268,3.46017985,2.174706314,2.954600954,3.359989781,2.549230914,2.916352174,3.364459139,2.379307576,2.574939582,4.546049061,4.134900805,3.8710685,3.088954295,3.056321133,3.963394973,3.729788689,3.160323138,3.630032058,4.199167993,3.773144445,3.446859768,3.517290131,2.261197363,2.916054845,2.547702469,2.965581993,3.116336328,3.430027796,3.367744989,3.641861594,4.162174153,2.911941771,3.222183417,3.374933495,2.787554923,3.68847118,3.084561374,3.257342651,3.84416039,2.825086775,3.684080802,2.657029536,3.587704018,3.348005279,2.877740269,3.380359888,3.232254949,2.867015334,3.483463554,3.886280482,3.737164882,3.906399094,3.198627657,2.824500783,2.561398009,3.252368023,3.986398684,4.030103945,3.096406144,2.874232812,2.786077375,4.039847729,3.66122862,3.445574554,3.071866636,2.91543559,3.572213386,2.485690267,2.934191353,2.68187643,2.122192654,2.920252189,2.691751998,3.205708344,2.694743802,3.06635524,3.313337687,3.892701927,3.060402224,2.357998868,2.887726293,3.051892369,3.673780282,2.724403596,2.253117417,2.327905521,2.406090374,3.452330867,2.289070725,2.600698314,2.888906017,4.009560698,3.694687455,2.986231456,4.28904965,3.54931705,3.714769115,3.091766974,2.386480531,3.408303669,3.601722416,3.754393803,3.372452875,3.300126175,2.10525809,2.220585478,3.234713566,3.965060496,3.17314632,3.502026902,2.737670918,3.319131112,3.677607509,2.247896133,2.85575673,3.663171576,3.490150812,3.324032664,3.534570724,3.283262046,3.263358198,3.874513993,3.491807564,3.700524107,3.811712667,3.172712983,2.995716096,4.483908407,2.369916337,2.368184462,3.686170841,3.545426767,2.587061029,3.838405842,3.47963306,1.796003684,2.977825244,2.947001519,2.798302505,3.77920192,2.495067912,2.990443791,3.040044801,2.460244008,3.094972185,2.685527594,2.362929494,2.453765483,3.352067751,3.604500385,2.510501074,2.668541418,3.557046214,3.596405123,3.850885624,3.629605377,3.608662742,3.434069638,3.223055526,2.820981128,2.608340201,2.901428077,3.09190111,2.700302071,3.181704888,4.048677912,2.325904342,3.251640809,3.10346427,3.131363759,3.482616504,2.34738135,3.750891563,3.457686993,3.235819306,3.280043653,3.362288225,3.085747183,2.239273484,2.06792435,3.083335478,2.162900935,2.131168454,3.889707725,3.362615192,2.928099928,3.836883296,3.231294471,3.812175032,3.09716401,2.583855371,3.575742354
2.897078452,3.316456792,3.361349137,3.663763542,3.858408165,2.935501271,2.543407694,3.452131808,2.538332095,2.252022031,2.978472459,2.157394224,3.333836677,3.81088223,1.746852237,3.349232565,3.618220013,3.253412516,3.860006928,4.004022863,3.236562231,2.196418481,3.783177729,1.84827426,3.304650576,3.038886444,2.700351704,3.268590472,2.650314912,2.788334967,3.039753633,2.909992469,3.404111504,3.934582783,3.839340988,2.774718403,3.811645256,3.373479324,1.988852227,3.398554346,2.614521367,2.725795133,2.825644399,4.240768546,2.212470542,3.174388369,2.862965009,3.571278625,3.616618545,4.022369937,3.356328585,2.499323249,3.175481872,3.717674431,3.06218213,3.561221193,3.697353202,1.749938247,3.712119351,3.924301789,2.755280918,3.548314308,3.197245839,3.023878577,2.192632971,3.704371349,3.367909416,4.228088321,3.190329366,3.961679579,2.617708402,2.200206595,2.358165668,3.164599683,3.4761276,3.360926113,3.483369314,2.299936964,4.143455726,2.867831502,3.323646794,3.05190444,2.550224389,2.99896571,2.901673515,3.560083782,3.023368325,2.580053758,2.117911527,1.905151922,2.214010227,2.166331768,2.301854726,4.168349192,3.497691719,2.911829362,3.389782464,3.309156071,3.247697981,3.225810034,3.162306126,3.732997772,3.163247348,3.554529312,3.487165394,3.386256937,2.878470849,2.98711118,3.971046371,2.699002761,2.26601402,3.509135165,3.359211599,3.383786689,3.121963859,3.138174306,2.503855047,2.528322369,2.925899213,2.102491504,3.358250405,3.723489351,2.897551808,2.617694466,3.227667864,3.458524345,3.758046002,3.481482859,3.390484251,2.969875525,3.482620126,3.636513658,3.632069535,2.196883823,3.946337675,3.096182889,3.518474545,2.675775022,3.982729014,3.31761804,3.349763598,3.750517181,3.71490923,2.01422399,2.728383835,3.16387023,3.198987036,3.154631969,2.998918202,3.498560417,2.825358303,4.077569913,3.327320695,2.806437336,3.297298026,3.104315982,2.604336791,3.542849304,2.935660779,3.796226844,3.822270538,1.76567218,1.999041663,3.160382891,4.053305761,2.223155453,2.873548749,2.910906661,3.052348461,2.788828389,4.103745789,3.342681621,3.004673963,3.587333745,3.107249893,3.55356816,3.515109214,3.101761538,3.852882739,3.597655373,2.818724713,3.30840505,3.485573876,3.298728878,3.319914277,2.792929963,2.959989491,2.770044303,3.126474638,3.288784289,3.287534911,2.851003362,3.357416868,3.081163098,3.270161732,3.831697668,2.071118736,3.16620262,4.396237346,3.151726188,3.34522754,1.947553959,3.381659794,3.339374949,2.909957965,3.277548207,2.952345561,3.645634745,3.917055179,3.075339744,2.066784846,3.131164888,4.358006198,2.989128571,3.55120029,2.851501999,3.082428032,3.338799898,4.039635941,2.412010154,3.524815844,3.502255764,3.089325862,2.479922941,2.430902726,2.584555643,3.958059559,2.950743086,3.783031234,3.586725525,3.313208648,2.997978199,3.186146778,3.555312985,2.205296574,3.592444599,2.821244346,3.778368656,2.730700245,1.60648749,2.741961885,          2.258962145,2.310416877,2.343405883,3.1301519,2.822031501,3.634019937,3.207712662,2.974850214,3.184345356,3.133440896,4.215001638,2.150882368,2.712295092,2.829338659,2.72720562,3.234777227,3.211474075,2.640236632,2.679096016,4.421156613,3.51292709,3.257645811,3.535387984,3.72389948,3.263271008,1.947299931,4.082580032,3.799374291,3.429626828,2.327654123,3.827117058,3.189127098,3.486445052,3.191211521,2.337608258,3.958805417,3.405388825,2.764909528,2.615202974,3.468625134,3.496634278,3.110574606,3.187813481,2.680330675,3.98572376,3.429774452,2.844356496,3.881636251,2.574438637,3.165042082,2.444530916,2.936481963,3.150556054,3.577201699,3.724585156,3.592161713,3.34898833,2.836599148,3.562756666,3.428277213,2.88761772,3.475603205,3.076202702,3.732204184,2.480732018,3.814094145,3.094249682,3.558595413,2.135604433,3.23595961,3.931548965,3.443374528,3.103364963,2.787631544,3.265930134,2.620869521,3.912028857,4.129261457,3.515124482,3.031593997,2.918409125,3.290122674,3.234889142,3.23171118,3.121028056,3.886442571,3.245285265,2.807946373,3.104948315,1.793672624,2.628404714,2.273464341,2.220171628,3.430042098,2.408804107,2.961918652,2.904929087,3.504085172,3.249185805,3.574017706,3.620466288,3.182356232,3.464006293,3.921797465,2.606252844,3.85001156,3.103677066,3.698516916,3.033933587,3.073175697,3.69149545,3.298493676,3.381988497,3.689030233,2.830775991,3.339171336,3.87382926,3.722047659,3.587299311,3.646749009,3.232570301,2.379789697,3.707391151,3.111972845,3.561203728,2.782531131,3.195464563,2.668258129,3.91926882,2.914272432,3.666789436,2.986740259,3.181540832,2.527342854,2.504736936,2.384588109,3.393513443,3.432184899,2.593198804,2.718500638,2.939164442,3.361448423,3.604236195,3.411563023,3.279097712,2.550967689,2.330069955,3.06853675,3.121207438,3.983250146,2.507613738,3.223949774,2.126884628,2.639745265,3.224241146,1.882439411,2.624994254,3.554512544,3.689008435,3.691403151,2.823325578,3.719905931,2.842619013,3.694511176,3.406358628,3.084093597,3.388933405,3.537027607,3.231406682,3.331518936,3.365834136,1.655881988,2.250102866,2.835485317,3.902901092,3.108183197,3.551879674,2.559646598,3.373759206,3.719638739,2.108122454,3.320539787,3.631932885,3.316336362,3.367889841,3.164506542,3.530831231,3.247840858,3.235521473,3.02883704,3.765809821,2.949934228,3.733948641,2.632117628,3.764494026,3.863857235,2.256473722,3.068710619,3.5286325,2.405666128,3.416526778,2.876181139,2.52310046,2.666098379,3.322970803,3.428859335,3.653369127,2.662519788,3.4153309,3.103029023,2.898549323,2.990920784,2.926252911,2.788884267,2.437212775,3.448497333,3.537576735,2.174015691,3.110723447,3.967767354,3.353608192,3.551522308,3.838980823,3.02533967,3.002656375,3.675110171,2.816848152,3.631191114,2.979709156,2.929029102,3.122391818,3.182086655,4.033339256,2.073682733,3.54951288,3.649164369,3.557282785,3.301992417,2.078363455,3.682544599,3.247261061,2.806255858,3.41836256,3.734954928,2.975175717,2.128972337,3.797045059,3.475546408,1.717525415,1.865898793,3.171255207,3.314144013,3.78023259,2.81627069,3.991586094,3.307030151,2.885783126,2.963886132,3.410207345
3.526409243,2.919190435,2.793745385,3.388673803,3.273810923,2.109047483,2.73346387,3.437054424,2.990054256,3.332683154,2.592904501,2.820484238,2.709225256,3.808029847,2.486046493,2.286606919,2.683517062,2.559703129,3.520106554,2.689489196,4.298474184,3.241402803,3.248553543,2.99945092,2.83123096,2.627213958,2.883053188,2.45554086,3.321780512,2.565430145,3.328638335,3.950129744,3.052993613,3.155965628,3.299088283,2.861859768,3.122761535,2.898334208,2.81858452,4.069347999,3.544652071,2.94249115,2.90067261,2.860089319,3.45920075,4.135561912,2.749100851,3.33763489,3.087308142,2.720843925,4.223270792,2.599136807,2.640558287,3.849623129,2.741990078,3.311063531,2.269865181,2.924914202,2.699011112,2.555400817,3.522851514,2.720183627,2.77719754,2.481239132,2.659680322,2.515603919,2.476908748,4.249903549,2.457564255,2.774505059,2.500943285,2.746302702,3.131163084,3.601518077,4.191358706,3.808988907,3.221583005,3.277547216,3.433900596,3.368180336,2.348700324,2.537841428,3.607776916,2.374171967,2.710054595,3.722204553,3.466581887,3.162643813,3.513257444,3.440992365,3.234128945,2.815269362,2.523769154,2.557912739,3.146641374,2.559926059,3.873573698,3.540731424,2.417103753,2.510962741,2.657464127,3.093145086,2.043657546,2.725754477,3.194708094,3.2812056,2.862369672,3.01245603,2.762920853,2.407396104,2.547738216,3.096674036,2.206520899,2.654378182,2.857887924,3.014337735,3.104396085,3.417084598,2.497415074,3.151475872,4.030282096,2.919078491,2.576701181,3.295004892,3.357708204,4.109379127,3.762900907,3.951313001,2.04102478,3.179421408,2.485691724,3.22356147,4.310837283,3.316921197,3.679856404,2.093587497,2.374618663,2.689626465,3.589162471,2.915430146,3.39165414,2.889222699,2.879498934,3.070076069,2.286618545,3.574016524,3.12436531,3.753978127,3.27104977,2.93447324,2.871559477,3.602214692,2.337161519,2.783932959,4.183635629,2.513179303,3.990177296,3.860876756,2.838100659,2.533331162,3.264576357,3.397982749,3.39720786,2.404832976,3.461231945,3.333833835,2.619740667,3.074023582,3.069607714,3.220681635,4.001514342,2.216942608,3.180804857,3.320043727,3.606241303,2.588510279,2.497862168,3.73219499,2.847248984,2.754816587,2.085136292,4.189450686,3.461368791,2.816484477,2.666657226,3.232331163,3.13670292,2.724843876,4.043836043,3.248913395,3.031810147,2.433698404,3.893940864,3.050478836,3.114060843,2.982903199,3.354177058,2.526475967,4.274862866,3.016379234,2.989640561,2.510235688,3.587227768,3.280940133,2.583575063,3.592263947,2.303939467,2.688097251,4.074494457,3.240570678,3.318392986,3.411629666,2.517802051,3.953712604,2.108316334,3.646888822,2.492854165,3.011647503,2.167963441,2.639963615,2.843071159,3.396038615,3.716437268,4.103279187,3.256477297,3.253936049,3.808738064,2.349197221,2.872141453,2.301799349,2.998381015,2.735648527,2.267246541,2.616651259,3.019987477,2.709964827,2.806567568,2.991335844,2.709655935,3.176871742,3.381611449,3.239941052,2.836488732,2.955115883,3.205481062,2.856016477,2.672020244,2.735105404,2.796401489,3.746100659,3.412314186,3.34616868,2.99795582,2.943357066,2.859903084,2.897519247,3.348883415,2.701279795,2.786857916,2.323841815,2.488252413,2.956413824,3.357533317,2.092181368,3.693125358,2.968354133,2.687387075,3.53829504,2.777961342,3.303549407,3.249332701,3.533576246,3.163780969,3.686083676,2.56085597,3.145527982,2.892078291,2.739269808,3.182067795,2.875391196,2.924767853,2.482757196,3.297114195,3.260554959,2.408437995,3.876527184,3.115073886,2.470137606,2.660470771,3.936483182,2.822115766,3.811091159,3.631684946,3.117047574,3.584727317,3.757198465,2.450617377,3.274133272,2.521337292,2.972036196,2.841323233,3.818978258,3.30301802,3.585406763,3.013731988,3.238280629,2.179186663,3.803010339,3.094110149,2.89647333,3.122227786,3.197361237,3.620782783,3.84949062,2.889341838,2.401483745,2.291825235,2.896659348,4.235767794,2.481090422,3.521226035,2.516529256,3.102504633,3.351242767,4.156637196,2.390889235,3.045781511,3.504926139,2.245463074,3.402294136,2.313907293,2.869239999,3.439374738,3.484809507,3.431212849,2.600886213,3.223364493,3.23809742,3.70607235,3.374741298,2.770694169,3.811704025,2.936720449,2.854902439,3.634280061,2.47004893,2.946576135,4.071609513,3.672811624,2.150978972,3.526198297,3.149714853,2.254458128,2.632677999,2.808137608,3.385981687,2.909118127,2.241530467,2.351583025,3.38522694,2.74498591,3.326660204,3.421471141,3.067942847,3.388734182,3.257602559,3.15743509,1.996409175,3.652449355,3.36308509,2.632159445,4.004220702,3.860237832,2.921625341,3.690021778,3.117364703,2.417726864,3.949523291,2.315265601,3.475732937,3.448703226,2.356826535,2.52485166,2.869327442,3.292950674,2.371781799,2.752786248,3.613645506,3.296211604,3.350692797,2.837568017,3.714793348,3.158669474,3.008334361,3.586809575,2.969296283,2.959575776,3.199849693,4.746331339,3.807926186,3.332834114,2.511972954,3.423454198,2.955230325,3.193266912,3.958288188,2.806337506,4.095367707,2.650770239,3.65429979,3.13133808,3.634677952,2.719512099,2.954483144,2.454214023,2.314467044,3.120019334,2.880555235,3.374099194,3.84570698,2.607589872,2.781054703,2.942505355,2.93004992,3.692652217,2.612641293,3.626959705,3.604982221,2.551263532,3.201012422,2.724534344,3.547645199,2.997360562,3.22974547,3.651997088,2.631120889,2.348900343,2.926543314,3.17997775,3.116429523,2.889008598,3.03032558,2.872716557,3.397168197,3.519918249,2.327181517,4.230055973,2.634335554,2.777623773,2.929262194,3.233835798,3.183055787,3.279400913,2.263538103,3.679253403,3.357095424,3.026928857,3.41061432,3.314244101,3.04690087,3.348472124,3.173674825,3.444303836,3.238003659,3.530621466,2.840712051,2.180975256,3.431408645,2.800815731,2.620351428,2.340674868,2.723625416,3.550700106,4.011201206,3.274435141,2.911944377,3.494871808,3.199525601,2.760773013,3.057530971,2.723454437,3.763453213,3.154330917,2.463940793,3.00880698,2.464340234,3.298575951,3.368405142,2.954615218,2.894080342,2.836892967,2.686636867,2.954974264,3.356255449,2.769582233,2.21370495,4.309826098,2.546836639,3.693998561,3.444552394
2.205433173,4.046278803,2.149465093,3.060619275,3.345081101,2.904215888,3.379531014,3.425675238,3.429222506,4.285189154,4.054024289,3.310976981,3.535262043,2.331628108,2.951893147,2.361142779,4.272318227,3.92945818,2.978996695,2.771250456,2.43266571,2.93096835,4.843359732,3.483116688,3.476288875,3.633059705,2.294333381,4.348388342,3.278593212,2.467808786,2.401454809,3.382245669,3.181719442,2.730360337,3.166564266,3.24463144,2.302779465,3.502887493,3.204072168,3.491499982,4.180818538,3.040701755,3.827996608,4.877960134,2.842983717,2.490694501,3.390617946,3.25856602,2.406253682,2.501226303,3.86905876,3.307156691,3.703391898,3.75011839,2.027510817,3.163647546,2.524978873,3.136622263,3.946826291,3.647201594,3.233733313,2.846330941,3.622302424,4.192354776,3.51427276,2.992367286,3.794023917,4.262968591,3.386331552,2.509971131,3.391365361,2.795762448,3.329893882,2.946333761,2.797140175,2.382316595,3.534144468,3.394750569,4.42745492,3.688764424,2.756111849,4.104460346,3.794938528,2.76752931,3.037790655,3.318105757,2.262256183,3.706921361,3.528188473,3.508388143,3.297394034,1.932055173,2.568401643,4.703368107,2.850985359,3.464207263,4.033436647,3.417447973,4.18070419,4.17999235,2.313387006,2.822121665,3.110187293,3.122761067,3.589161643,2.530549625,3.083515473,3.240792301,3.990323955,3.694740766,3.366897298,2.674656526,4.889796032,2.942447926,3.801792865,3.875399757,3.062897318,3.422899555,2.981000846,3.19026873,4.000144401,3.504110421,2.813090279,3.840706003,2.074659557,3.139018837,4.11357791,2.160169173,3.313626474,2.490506213,4.531428878,3.35385566,2.877953796,3.534236261,3.651490555,3.79558702,4.203201126,3.412551991,3.087846222,2.576169548,3.2398613,3.913322303,3.625624711,3.099655723,1.975249246,2.306201442,2.295911802,2.659099802,3.068247797,3.175838798,4.375995078,2.079282662,3.116400268,3.452745319,3.54401846,3.651974178,2.972137186,3.700929998,3.885290468,4.4985626,3.041813832,2.898978431,3.025285418,2.708983546,2.236995021,3.565958748,2.314604555,3.646833433,3.710661196,3.727899829,4.002992537,3.827841785,4.595680658,2.03907037,3.427195073,2.919461399,2.977241164,2.826806271,4.661804215,3.089573414,2.756139034,3.017943688,3.189167908,3.21888385,2.779019294,3.480010883,2.941194122,3.088798431,2.929078334,4.127865555,4.140454651,3.112349888,3.286996501,2.334045579,2.558523705,5.075395371,3.166272191,3.834406272,4.771427862,2.491589057,3.685813473,3.158418405,2.337435645,3.601707059,3.002891965,2.568492017,3.159741772,2.7617659,4.450432812,2.487886555,2.998164985,3.341761968,3.596689919,2.545168889,3.01189221,3.601753853,3.035200604,3.389412307,3.70377228,2.708445546,4.235342177,4.256978308,3.14979771,3.362287244,2.57183315,3.102695633,2.273771155,3.349467478,3.532207626,4.520539243,3.65132257,3.951936281,3.20161359,4.11431303,3.302765953,3.252441379,4.073212799,3.051241166,3.576506611,3.378642502,3.959006018,2.493262311,2.982461988,3.060882795,3.660908289,4.347177412,4.126371204,3.57523935,3.352158877,3.907485039,3.516587788,4.498285483,3.559731681,3.255889601,3.467349748,2.718687016,4.262807549,3.137011876,3.60130367,2.764240918,3.73429985,4.28229643,2.965211781,3.821520974,3.895546062,3.572670579,3.418860914,3.605848184,3.328627945,3.216187182,2.57812644,3.263462093,3.272862411,4.365356644,2.914265901,3.603254647,3.857193498,3.822386085,3.756235885,2.537283028,3.712200973,2.894806883,3.191084205,3.495353676,2.269027806,2.903830849,3.220815534,2.137860223,3.608267253,3.419148429,3.691274457,4.201567599,3.248604478,4.080345815,3.225338787,3.325171052,3.423866222,3.397840731,3.034360929,2.612532322,3.513314596,3.456078444,3.570225858,3.490673072,2.904212182,3.211405743,3.374135541,2.772625526,2.997937599,3.240352567,3.172673064,3.406409489,3.078222168,2.895014444,3.710487233,3.599941223,3.235545065,2.284960895,3.526895315,3.683367269,3.994838,3.873478008,3.250155583,3.67897118,4.037068167,3.324685306,4.637762102,2.326636281,4.868890688,4.413268357,3.22986545,4.261114009,4.074709021,2.702711944,3.188443396,3.698788224,3.484741097,2.336827012,3.674323419,4.128068646,3.377511481,3.729027949,4.487868579,3.597711365,3.573652805,4.788398279,3.293526951,3.842957089,3.569367938,3.135226546,2.352787684,3.795889427,2.455122965,3.285587012,3.13067051,3.022862549,3.44416702,2.681296998,2.197798046,4.179767348,3.321675275,3.181455498,3.600739943,3.33883411,2.103845731,3.185508227,3.501204171,3.463745787,3.653254461,2.366945117,3.748806881,3.267997732,2.959836391,3.408234092,3.143179531,3.132597572,3.78942568,3.449375109,3.138564591,3.387710265,3.252406413,3.704641345,3.584571884,3.990158439,4.077175835,2.589395186,4.225989521,3.322714246,2.634971386,2.790215551,4.015072727,3.872177939,3.209726323,3.798353215,3.312783499,3.941177697,3.095797495,3.508813604,3.471951549,3.856531902,3.616782332,3.039084827,3.632704242,3.261150037,3.97051696,3.178585484,3.044078712,2.339423967,2.166668031,2.068778395,4.569092895,3.974800588,4.096864615,3.102104824,3.035223866,2.77922739,3.510280027,2.633430428,3.220970391,4.914502164,2.511274172,2.352972508,3.096335856,3.223249097,3.179781236,3.439944957,4.22559726,2.276358474,3.673165186,3.68573056,3.349927677,3.087240578,4.097964899,2.48868482,4.395580201,3.59491864,3.457553372,3.271112458,3.491944726,4.073738199,3.122346445,4.034127626,3.616436237,2.697565924,3.63972079,4.070253211,3.451419028,4.134570205,3.334739882,2.048047092,3.821840753,2.675012355,2.955983546,3.667707842,3.126701271,3.413338777,2.459530661,2.750690613,2.651818051,2.862204822,2.40455569,4.349256444,3.099109975,2.830677737,3.284768827,2.926603757,2.605776908,3.645959902,3.123572559,3.977173508,3.691919421,2.739578819,4.725270283,4.416779907,2.957985797,3.428923595,3.555850103,3.451249155,2.647492772,3.475253966,3.132790336,3.908340408,3.26284734,2.954150357,2.974383486,2.679593272,2.376683071,2.813787351,2.356088227,3.167027111,3.189584884,2.958820106,3.611222863,3.100813881,2.887577608,2.595034225,4.249322282,3.351820773,2.580648912,2.502532398
4.086936704,2.808009597,2.683852472,2.042101045,3.515807616,2.916591527,3.424783683,3.844315191,2.23998556,2.448493298,3.051619826,3.032326155,3.663997007,3.745234383,2.842668542,3.272672375,3.337758831,2.327939835,2.983730329,2.189497686,3.70699187,3.01009388,3.465608093,2.729965513,2.779448098,4.181273712,3.58722939,3.493303351,3.293928239,3.540370146,2.876873025,3.599651414,3.43352409,2.870469327,4.330056888,2.135810684,3.782114682,2.929315187,2.881424368,3.926974042,4.082548404,2.150357298,2.890075726,2.719017618,2.98244046,2.847851963,3.589169296,3.874975375,3.064418622,2.935519105,3.098989653,2.503357065,2.822279274,3.779406307,3.495691913,4.066133691,3.932275679,3.24102997,3.856769882,4.18316158,4.050700079,2.508104959,3.133776908,2.699827982,3.376890927,3.960590898,2.667621658,3.104406739,2.630200559,3.568908971,3.809289741,2.438575438,3.327788572,3.057240296,4.329802286,2.031963461,3.304531909,2.98949109,2.706793867,3.685754081,2.47250572,6.221872975,3.598429325,3.898346563,3.302618512,3.774978615,2.647186156,2.827322087,2.92021111,2.859688096,3.583676088,3.037100735,2.597347444,5.155797405,3.138222273,2.527721967,4.109531019,2.727752892,4.720576987,2.603380287,4.063507995,3.639917964,3.077856376,2.985244454,3.888740557,2.302509433,2.857799074,2.899201633,3.334103244,2.644425271,3.221887875,2.934265088,3.609746831,3.105029968,2.56452539,2.853631416,3.552613324,3.502219001,3.622179918,3.311449351,3.5855101,2.944763595,3.488276496,2.945299683,3.509535002,3.105747866,2.587067183,4.017726029,3.61964915,3.331391604,2.979086024,2.689086141,4.148642692,3.316135984,3.593761535,2.647114364,2.837756754,2.860314826,3.149998648,3.517475099,3.167349053,3.351439038,3.3605221,2.734508732,3.407205544,3.431903259,2.467156705,3.02774288,3.261760108,3.363098621,3.475953821,3.07778429,2.631859936,2.170808826,3.901806732,2.744314021,3.683290041,3.405401542,2.377580545,2.521545587,3.974386019,2.877598016,3.109670121,3.17444313,3.717143651,2.930695379,3.070419594,3.474158446,4.172905878,3.128853126,3.198571968,3.80686882,2.538775313,4.505775551,2.901326417,2.939749394,3.948873402,3.375182694,4.15671873,3.502682447,3.1027406,3.474287821,3.190840695,3.236304319,2.99472829,3.305771241,3.099714436,3.123976314,4.007912526,3.037881686,3.558885402,2.129066781,3.664127823,3.884931293,3.226370739,4.29370405,3.090034201,2.549837179,2.202170063,2.497490022,3.380187832,2.964014021,4.11271134,2.904132721,3.233617286,2.497557044,2.549903612,3.187609484,4.250546031,3.201667578,3.00883798,3.205542698,4.080415275,2.829812505,2.51497545,3.33285525,3.053148502,4.391523172,1.885902931,2.395067421,3.087813995,3.618790096,3.412606863,3.082957379,2.392854113,3.239049037,3.656005745,3.011769459,2.847687323,3.717951426,3.275393045,3.72837312,3.408404407,4.147562317,3.01721845,3.652417566,4.221543949,2.500232038,2.573279291,2.953139625,3.283330549,3.041098832,3.543149907,3.062787852,3.171892086,2.215849793,3.89347915,2.881572557,3.273106524,3.217076047,3.20093846,3.888681243,3.261099887,2.45267645,2.895057809,4.679782028,2.931166531,2.197647504,3.015805486,3.169142748,2.146761123,2.729069137,2.571607906,4.890084379,3.495488543,2.232034761,2.639490139,1.932165736,3.311006427,3.785875482,2.967893464,3.611854319,3.325536283,3.443149878,3.485819793,3.146136666,4.236985269,2.841706357,3.486458065,3.69039258,3.27941845,3.792398769,3.571151265,3.842461009,2.699758785,4.010759662,3.082018406,2.568249267,3.324949789,2.523949696,3.786635168,3.229874981,2.439543623,4.231673903,3.019825066,3.218208447,3.56206181,3.015201017,3.110249152,2.448546677,3.179231974,2.284381907,3.243527282,3.102459087,3.558064422,3.113527489,3.494497511,2.567585826,3.104326816,3.300634559,3.847316542,3.409369722,3.336757388,3.870323043,2.446485919,2.766313923,3.003784504,2.50612549,3.712642696,3.394178313,2.982279535,3.387315294,2.638891903,3.265089431,4.053916667,3.477559747,3.219665647,3.594673395,3.726006753,3.491135291,2.57208884,3.722365272,3.596767582,2.890863474,3.156759217,2.004469356,3.620710259,2.725884275,3.181511664,3.116368704,4.122499608,4.504109737,2.62220286,3.600710221,3.878249286,2.917572881,3.659471344,3.452360791,2.024799765,2.884515212,3.507339863,3.181030945,2.146809119,3.001478898,3.213259138,3.435539666,3.193636919,3.824266001,3.232040807,3.970866432,2.25528578,2.748094743,3.274487976,2.420950407,3.503022339,3.581969429,2.151804555,3.082899334,3.478344662,2.183749285,3.641373592,4.09869151,2.00967441,3.073955716,2.71955203,2.982249143,2.709740108,2.264435447,2.830001663,3.220534195,3.086473956,1.969233824,2.803015976,4.211895525,3.306866271,3.527183486,3.910916931,3.297277392,3.515611217,3.823299564,3.632240341,2.433131594,2.708608545,2.822959502,2.734597607,3.107859873,2.512449396,3.138061141,3.506190901,3.009876397,3.407210493,3.899717029,3.741330418,3.702273391,3.636509593,3.354998319,2.762446093,3.407209451,3.491756681,3.714972631,2.965653493,2.672443484,2.984031479,3.199303285,3.950406354,3.218422392,2.833156659,3.301187216,3.241984145,2.684373268,2.119200224,2.899537984,2.981984131,4.402662387,2.848024501,2.776646185,3.929186197,3.132763958,3.610264119,3.392573431,3.024271249,3.915201425,3.477502141,3.30413119,1.828574017,3.39977067,4.775016082,2.988218178,3.562927318,2.985039462,3.975381819,4.097109176,2.586718179,3.049600624,3.207862561,1.816200075,2.274180273,3.02421509,3.32360513,3.129686723,2.884895626,2.808179564,2.572365766,2.51502618,2.664859413,2.896597354,3.49468687,4.039566949,3.10779464,4.461770288,3.919230398,4.007447553,3.895140715,3.115903356,3.079576804,3.667625438,2.386566733,2.676795677,3.417761039,2.941269302,2.182003537,4.07675484,3.85999221,3.989427132,2.74520279,3.152037297,4.413117086,3.155068059,2.754805212,3.197020536,3.979275282,2.419670343,3.2990089,2.978811679,3.648486283,2.558815812,3.066160916,2.158237059,3.223655302,2.818188965,2.556573925,3.112346853,3.181197956,2.756105125,3.864237101,3.801261774,3.764031673,3.100952127,3.001965074,3.472530224
4.609458488,3.000013857,2.539071798,2.659960863,3.591733917,3.665164678,2.897972373,3.573387043,2.177155818,2.233224941,3.735956843,2.650934921,2.871622029,4.354179074,2.711094865,2.356064558,3.745611436,2.30690058,3.834932227,2.896924843,4.235197237,3.573217245,3.657223622,2.861557312,3.417729927,2.610838246,3.560330339,3.37658935,3.011951168,3.240186693,3.237812841,3.020849438,3.415151066,3.207844091,3.528907422,2.72624929,2.698581238,3.877880723,2.964624327,3.517632704,4.192192698,3.447912264,2.784804407,2.874863043,4.061095134,4.312233148,2.639736396,3.66617963,3.41788409,2.783337867,3.492639106,3.214563362,3.877876898,4.391040299,2.266250811,3.934574331,2.721313987,2.656561433,3.555069272,3.478629185,4.692724183,2.939432221,3.266264612,2.717987351,2.505392274,3.361055857,3.197709126,4.24114436,3.284090841,2.527475576,3.760719748,2.323800184,3.065082105,2.79072709,3.941618024,4.510447133,2.904464112,3.288556567,3.255302209,3.133500377,3.135746795,3.566523575,3.414919037,3.107385787,2.904293053,4.289738297,3.598624963,3.461420154,3.453260076,2.843281042,4.160936474,1.97630903,1.978368239,2.455098733,4.636896192,2.834907643,5.232467256,3.623376245,2.889893555,2.937924007,3.510484829,3.797907512,2.284525829,3.190995256,3.519956193,3.708978982,2.27093451,3.865821661,2.906367851,2.97261398,2.991395798,3.124691195,2.816666322,3.728725635,3.580299635,3.749382335,3.33866996,3.285902326,1.813448486,2.655856458,3.013751324,3.672608423,3.338810987,3.473560885,4.228967877,3.451285345,4.530638757,4.031982205,2.995394412,3.242955042,3.327044972,2.610655795,4.108255338,3.00449851,3.575900628,2.456102751,2.667612372,3.849648996,3.057721856,3.172676785,3.774627473,3.171353154,2.939635319,3.141223563,2.800747257,3.312131653,3.287206637,3.139061805,3.467901098,4.238642964,3.121459926,3.833945419,2.36062007,3.068531963,4.141367462,3.081612226,4.480136464,3.696392353,3.271386155,2.733838516,4.019373976,3.776268951,3.558999219,3.729479421,4.476390728,3.169184739,3.529157983,3.560451593,3.015348756,4.455380962,3.529992408,3.344688964,2.650562755,3.957353721,3.935229721,3.200022878,2.439798598,3.700712249,2.645600661,4.066086786,3.254708454,3.599564915,3.155388586,3.632224417,3.792547448,4.180911891,3.927658959,2.48715501,4.051922815,2.709303082,3.03834925,2.544515649,3.609347181,3.390185798,3.193526669,2.45203952,2.926896832,3.045192468,3.949316874,2.12345141,2.992440153,2.470602587,3.725114324,3.378300356,3.223877767,4.845756639,2.218605185,2.629470169,3.377096393,3.27430057,3.531451966,3.847687017,2.636508399,3.633491795,2.695332548,3.955311124,3.098640257,3.766320805,2.73010898,3.393060719,2.24395856,3.913834524,4.093073061,3.580031056,3.334560803,3.076197329,2.613030636,3.896389898,3.511302366,2.046201633,3.741949862,2.936797524,3.184762428,3.204296126,2.597645533,2.728000348,3.69923768,3.39034586,4.331905607,2.702313216,4.065217443,3.412201318,2.994289522,3.122295881,3.956251336,3.307618449,2.6180219,3.935185779,2.111116975,4.50916628,4.310144205,4.507015196,2.638271311,2.560517077,2.91504701,3.558747744,3.553757159,2.906444154,2.786654113,2.977733947,2.656123863,3.903292235,3.19046461,2.986383061,3.176049625,2.534225516,2.597850693,4.118459153,2.717777614,3.289718583,2.992469624,3.149125271,3.868589679,4.385950267,2.337778364,2.687887351,2.398857862,3.264089737,2.487520547,3.432236025,3.425198958,2.520134211,4.041950815,3.511902873,2.278819113,3.060304986,3.380985573,3.123823069,2.705791689,3.747227815,3.507541997,3.371242811,3.130232908,3.123104332,3.292130531,3.841823177,3.335489701,4.383333233,3.855223933,3.008816709,2.928828029,3.637998895,3.593653029,3.278538832,2.812086801,3.244017407,2.019336417,3.130615908,3.006452234,2.757501708,2.888042048,2.766910119,3.9284766,3.39590695,2.708059459,3.197358778,2.80553245,2.366561106,3.769878839,2.592015032,2.823555556,1.84359177,3.828358325,3.637659708,3.51801058,2.728006702,3.393690165,4.530380275,2.527729389,3.349652839,2.321624347,4.079467332,3.815888044,5.900901898,3.667504748,3.466345186,3.91282349,2.976552019,4.244435858,4.048162239,2.591140116,3.928001185,3.834694438,2.611461971,3.64789095,3.20458707,3.484015349,3.683443724,3.976175715,2.126650354,3.659526617,3.378510141,2.402644893,3.260643699,3.546650331,3.259601379,2.630592828,3.121594151,2.653970305,3.902596724,2.303706848,2.616630924,2.731078042,2.582808708,3.95911771,2.998004118,3.790368525,2.583779983,3.715227231,3.666208629,3.041667464,2.88997773,2.905597978,3.576633955,2.543965243,2.346639551,3.185458738,3.954363128,3.063867502,2.696640751,3.311222242,2.76923124,3.199116032,3.689248926,4.094552609,2.598433793,2.807500502,3.926799263,3.137535026,3.607338306,3.522543175,3.565127078,2.958912804,3.625568896,3.891092612,3.685374793,2.513546882,3.239788151,3.591179942,3.266445356,2.991757311,2.880273523,4.064949233,4.195228971,4.711376872,3.011782884,3.893301921,3.870966229,2.711049456,4.339126884,3.20888289,3.969424344,2.855861532,2.499117239,2.398848375,2.340043111,3.18461924,3.317355565,3.925717845,3.003555523,2.660280708,3.502058399,3.865644105,4.243442869,3.297389707,3.818082501,2.615401715,3.485200438,2.513690596,3.199145708,3.039558962,5.068510881,4.32303199,3.60781023,3.874490104,3.278355808,2.866079135,3.08652111,3.374135572,2.845132788,3.748213151,2.493293156,3.126228076,4.135480612,3.941993693,3.108489715,3.99269037,3.107068268,2.828303493,4.036260352,2.909727776,3.766812428,2.912095856,3.49911799,3.486834346,2.927686957,4.498795797,3.688214644,3.368184434,3.267501233,3.157638223,3.251832353,3.013468425,3.879056187,3.578303258,2.482545491,2.110637023,3.133231508,3.159192723,3.403016032,2.474491819,3.148922552,4.062802681,3.359879574,3.873214942,3.378097729,3.02436404,2.238295602,3.511389785,3.200616941,2.92244598,5.146158027,3.274376242,2.609716246,3.651472882,3.283606067,3.107327741,3.36197809,3.748964437,3.759849159,2.530251664,3.218550159,3.451937329,3.439084107,4.267937227,2.678332401,3.214107195,2.728351357,2.956462788,3.708322519
3.796373703,2.968506948,2.565053041,3.044012429,4.520411833,3.435557086,3.494449363,4.102685753,4.345123072,3.147048269,4.757633573,3.215159984,3.778039986,2.71144117,3.029950157,2.790318315,2.979707028,3.589275295,3.664031948,3.077978091,2.88544802,3.089219977,4.92198487,3.361322014,4.832579272,3.681293428,2.247698669,3.430937567,3.884083607,3.184741462,2.856704961,4.121466036,3.648521735,3.846070447,3.479580842,2.917871146,3.521119349,3.928697306,3.097467034,3.583944008,4.800485475,3.975533282,3.302227581,4.913598868,3.336974858,3.470531472,3.795296461,4.076257201,2.956626486,3.01783997,4.274278215,3.435608474,3.719803982,4.146635317,2.461470286,3.777013198,2.672721109,2.912199733,4.47789662,3.998255753,3.468013253,3.042228913,3.833469393,3.024567865,4.311535237,3.557996268,3.986318612,4.44771208,3.044098226,2.914136382,3.467028508,3.464194961,4.825819258,3.543440424,3.789858981,2.760408666,3.400773955,4.531219125,4.321975054,3.490834586,2.697987239,3.074814743,3.640656722,3.136424404,4.018626721,3.86860462,3.212366432,3.507122423,3.619743629,3.88078851,4.536544911,2.778348175,2.854308327,3.943814006,4.239356413,4.525856958,4.4687448,3.987774306,3.655909539,4.36028408,3.585536384,3.286394607,3.576052028,3.913387716,2.702748021,3.142416001,2.830083861,3.93190958,3.682115596,5.07068241,3.116834807,2.975631857,4.463448479,2.846779814,4.006824366,5.261645161,3.418684041,3.909507751,3.077227685,3.842196201,4.378056783,4.437218733,3.250469922,4.794006837,2.637597497,4.600909487,3.455050949,2.914275861,4.408424784,2.687381676,5.134946116,4.081393507,4.219197711,3.28866362,4.907227881,3.095831389,3.80527547,3.670045228,2.848036909,3.188599854,3.667942734,4.320103349,4.829312823,3.051848239,2.838150144,2.695211387,3.106254162,3.376906578,4.287859808,4.071671486,3.17532715,2.914898845,4.453576332,3.539067034,4.547283696,3.14224972,3.297800046,4.28882355,5.49575899,5.326406249,4.144696568,3.171531358,3.465230666,3.945635383,3.297793444,4.160035114,2.254115061,3.301490357,3.401834692,5.030248341,4.773496,4.227942231,5.109131185,2.482510755,4.021140945,3.014554323,4.027037999,4.50124664,4.85800902,3.762236797,3.506162274,4.279609285,3.292843743,3.376188026,4.827558221,3.476439419,3.690990442,3.917923773,3.543031427,4.779772347,4.420721162,2.700787701,3.995526907,3.087557305,2.831126338,4.398871251,4.179612535,5.086609506,4.922219713,3.774344368,3.417556216,3.528416674,2.778382903,4.532465232,4.508389462,3.251440141,2.775604572,3.212406574,4.40446278,2.674093447,3.101149246,3.876432833,2.975362916,2.870301112,3.17031983,3.191260523,3.682690808,5.172958412,2.772335165,2.808677911,4.075927457,4.260357036,2.939558925,5.191727953,3.035086674,2.810012455,2.923943001,3.53887123,2.941466874,2.948414346,4.204300386,4.114358455,5.027172347,4.446136433,3.332462165,2.726714308,5.263582206,3.85579502,4.474440328,4.210924361,3.797220781,2.986214486,5.2353127,4.506987991,4.482858767,5.932126614,4.080099476,3.369713792,3.438261087,3.541667655,4.156073179,4.056480889,4.406091218,2.68215743,3.870395469,3.017878818,4.024670726,3.217427847,4.399551816,2.883610548,3.977423346,3.998828036,3.38285019,3.99848888,4.47454234,3.285346671,3.302028808,4.096937782,3.785975798,4.297685325,2.713137055,3.651643581,4.001812618,5.047301317,3.878635643,3.764735382,3.61350258,4.65635126,4.494676267,2.732523275,3.943870923,3.32952094,4.18803982,3.593393136,2.979289391,2.768698095,4.676357014,2.740818101,4.640770669,3.107743336,3.580144064,3.763572038,2.958437331,4.004123153,4.849152424,4.483227457,3.746073015,4.152422916,3.70063783,2.800060394,3.12944119,4.058761674,3.668903258,3.696622821,2.766468081,3.38898534,4.503199353,3.635895277,3.067972529,3.662130429,3.391351527,2.811549747,3.659761441,3.684606786,3.117586608,3.611419722,3.306350519,2.745926705,3.382374277,4.117470813,3.679694622,3.863720078,3.701037784,4.558027682,3.058050591,3.852905821,5.394410391,2.493374049,4.922539982,4.086823558,2.727795558,3.052359394,5.102253386,2.659080455,3.565686207,3.991719722,3.319966248,2.630591552,4.801770766,3.429623158,3.260763355,4.065476254,3.422566784,4.241997852,4.000852545,3.205129737,3.444811943,3.90454554,5.147354498,2.571774166,2.458165233,2.4931398,2.721587044,2.796430756,3.733617051,4.033910242,4.263935398,2.838025555,2.675452314,4.512482441,2.968247125,2.878208615,3.057114713,3.080803054,2.781174614,4.674084129,4.526626586,2.999441035,3.740911389,2.745482479,4.059286881,3.401372062,2.741167984,2.779964151,3.771900445,3.305193615,5.046570964,4.319758677,4.350250097,3.859841836,3.541585867,3.061356277,4.524800377,3.81585062,3.214709537,3.357672985,3.565746482,3.549903853,3.223993654,2.827767181,5.121489947,4.015761431,3.293280231,3.132568919,4.537600241,4.70847739,3.504993324,3.535949344,3.64214656,4.274107627,3.700040839,2.779013322,4.27084222,2.945090068,4.288096428,4.044418226,2.831331152,2.988261778,2.484146123,2.535354632,4.305951007,3.524616492,3.40377645,3.562348839,4.220737019,4.016408223,4.605010074,3.415179665,3.425210953,4.264770848,2.761450367,3.032689361,4.063380148,4.514896376,3.509241173,4.803948165,3.705533288,2.506350432,3.388298846,2.696055119,4.105386558,3.927316974,4.165202038,3.274619327,3.520541204,4.009966551,3.600296103,3.337857746,3.410836901,3.320654132,3.784935161,3.867386222,5.079989751,3.778832426,3.505230733,4.208905351,3.997371013,3.316135902,3.396346266,2.699512748,4.135153,3.095112199,3.129294156,3.037451285,3.511420777,3.478580064,2.448408665,3.05519677,3.125736436,3.303030226,3.221545797,4.345088025,3.218762641,3.492180662,3.947026273,2.636327346,2.672498277,4.654128109,3.568912345,3.115171369,3.267976434,2.520930236,3.738834125,3.984116399,2.712565032,3.008698027,4.354326968,3.897710726,4.098625721,3.917459801,4.484974841,4.710206524,3.345352621,3.136440615,3.900648694,3.637677118,3.464523276,3.001661222,3.343764893,3.733959244,2.913064362,3.583339553,3.273300498,2.92012204,3.708716621,2.778376868,3.839996374,3.493082554,3.605572699,3.018549305
3.605358064,3.130839022,3.482061589,2.841558631,3.977538075,2.894034551,2.823314313,3.881616978,2.132640854,2.644443078,3.465354881,3.078049446,2.178768363,4.339083301,3.113550735,3.150583596,3.109488587,2.734725999,3.285675779,2.659084128,2.596166457,2.181070011,3.754547714,3.098241242,3.163226256,4.434279542,3.878543445,3.601277247,4.271784058,3.77469493,2.277583873,2.823516805,3.594263706,3.565508534,3.625419577,2.712906663,2.289440539,3.103330372,2.602652625,3.669435531,3.709486834,2.889753555,3.798922347,2.451978808,3.415159812,2.7251102,2.785590697,3.959377312,3.114028477,3.020153624,3.34980665,1.503023339,2.198464781,2.790233071,4.759615969,3.605770713,2.971294409,2.964637514,3.114513633,3.732791018,3.236604504,2.89319289,4.368628372,3.32663219,3.452986286,3.240584306,2.551609199,2.707131876,3.333281298,3.124246695,3.718003815,2.770422874,3.045341392,3.326750612,3.554029548,3.132469389,3.137133762,3.241677187,2.621729744,3.647219369,3.280667359,3.865143451,4.200788683,3.756847003,3.099414919,3.398034406,3.225794623,3.467089815,2.91153175,2.787871129,4.66771849,4.265151034,2.78375356,3.426118345,3.06494313,2.904654115,4.701318889,2.374331624,3.748310402,3.271624937,3.761105496,4.301549177,2.567015639,3.244550511,4.038319933,2.96246426,2.809268538,3.494492098,2.992857107,2.488832532,3.060980099,2.726610541,2.956882503,3.776596375,2.81376859,2.719345205,3.971443519,3.822575174,2.471637528,3.233579098,3.536596746,3.661276187,3.51121494,3.633494088,2.913061687,3.143274078,2.968346579,4.44092064,2.20475537,3.198420482,2.686607463,3.95359996,3.627614089,3.255875474,3.422328228,2.42411905,3.477943641,3.723173145,3.677047684,3.472479059,3.186535791,3.045210855,3.459009364,3.119292811,3.163014052,3.32362147,3.013340431,2.278182214,3.52925935,3.298764945,4.362613512,3.28360786,3.904978161,2.859657111,4.381426608,3.871728217,3.144700422,3.693773359,3.27170678,3.33130321,2.869195473,3.642392864,3.463882492,2.347821854,2.992925961,3.410304366,2.216321289,3.292588927,3.784172321,4.541400409,3.537568531,3.605663087,2.680017414,3.479958559,2.900400964,3.979874957,3.048011229,3.069953414,4.855534527,3.296498669,3.662245629,3.481841412,4.156024752,3.296065546,3.424259804,4.595463097,3.800169774,3.725200083,4.818682128,3.342295239,2.893924272,2.80551086,2.430330442,3.578142722,1.940570338,2.971537899,2.800464764,2.398982003,3.055375381,2.525908437,4.092331994,3.198326466,3.276264552,2.849043955,4.087077994,3.170800557,3.621058925,3.646125103,4.084088474,2.518772825,3.105912873,3.601690037,3.586104254,3.430625848,2.100197822,2.372912113,3.220400715,4.691426759,3.310457567,2.502690253,2.842418553,3.7084388,3.166484653,2.561642187,2.783057681,2.551617727,3.121006064,2.87783163,3.209038927,2.257847338,3.953312756,2.394627711,3.127766242,3.035991005,3.216017675,3.437671346,2.095663087,2.902583777,3.171007894,2.674932545,2.944896725,3.486843553,3.96840048,2.530127792,3.275541933,2.940407951,3.693969075,2.541551333,3.904938242,3.214634805,3.726134635,4.085874602,2.367669061,1.997944067,3.866502337,4.007749679,3.189066594,2.94713621,2.51221258,2.943780558,2.552301103,3.238831071,2.934888189,3.575756524,2.551751424,3.01456063,2.575246552,2.600542987,3.154917919,4.013341415,2.533701895,3.733193653,3.728370106,4.068010241,3.055732599,2.451360369,2.741294,3.047543147,3.286523054,3.229421445,2.9222763,3.762153506,3.644934531,4.428321867,2.583207987,4.623534436,3.266569519,2.488567833,2.602137055,2.575914421,3.889926296,3.9272647,2.969286111,4.565310514,3.507793516,2.709213548,2.884999939,4.00941354,2.791475139,2.526848715,3.332392642,2.497817226,2.904779856,3.420306637,3.204993365,3.089650551,3.141169554,3.539855722,2.987528249,2.111859366,2.512168746,3.298374687,3.443829993,3.486354583,3.169278497,3.348333557,3.555507468,2.524717134,2.946340435,3.550704434,3.464182712,2.25955072,1.886717607,3.48667119,3.636132255,3.291525716,3.0353886,3.806278786,3.968807643,3.2152307,2.778014464,2.820456176,4.130539316,2.884412535,3.257314481,3.170818856,2.946535008,2.980951843,4.038960911,4.058435031,3.640774284,2.364015451,3.646559904,2.31545724,4.924767726,2.907732045,3.424748299,3.722938608,3.425690323,2.318572616,3.714189534,3.346995574,2.57861506,3.076713574,3.343604442,2.009428493,2.692445768,4.101745318,3.102981633,4.542515287,2.36158973,3.065846154,5.258602778,2.469901756,3.065389925,3.305350743,1.731419739,1.951905389,2.959314065,2.1490143,3.133928866,3.876382627,2.649211403,3.086428887,3.248542614,2.68702777,3.2740459,4.454449153,3.632528831,3.028593437,2.743226521,2.702751187,3.133202728,3.746992084,3.272169843,3.595029242,4.296760117,3.044319173,2.769892924,4.814947914,3.944548696,3.194240264,2.717658448,2.471145078,3.016727822,3.417244033,2.716746947,2.580568603,4.112915239,2.810646955,3.170921873,4.8337293,3.312292212,3.908124369,4.020296892,3.080993943,3.206531646,4.278320885,3.17005099,3.662508295,4.037716125,2.95441035,3.08551891,2.660554305,4.512405876,3.007383875,3.021206839,3.104792753,3.543694186,4.194208394,2.773969188,2.887130976,3.462537366,3.407799202,3.141471999,2.665238532,2.681552155,3.352760364,3.809421528,3.446771585,3.460093115,3.280756697,3.83924802,3.862643372,2.327800667,3.400414402,3.307404333,3.638419369,3.109747384,3.517322218,2.244347981,4.045460384,3.309292338,3.4141415,3.966083261,2.863372518,2.573442704,2.998495088,2.380499107,3.962116922,3.782024091,3.369355241,2.605971363,3.223416658,2.425370766,2.794892423,3.673660042,3.220730085,2.40774244,3.63588402,2.806839826,5.53101211,3.668952355,2.913922829,3.0934666,2.754678724,4.123508947,2.243109575,4.525535404,2.949197231,2.917469447,4.995930311,3.398839098,3.53509656,3.32530153,2.885006572,2.821414985,3.594272719,2.741191319,3.675940708,3.210279115,2.5592486,3.381977233,2.932866547,3.827500014,3.000749432,2.865019191,3.039089905,3.008895657,2.872378143,2.872462783,4.213250503,3.194609383,4.217851534,4.303621063,4.28404187,3.581516772,3.182712574,3.57580851,3.761489709
2.949438765,2.963218689,2.436033404,2.24103599,2.695413956,3.655874066,2.126626957,2.628474936,2.423494492,2.037430096,1.937572845,2.729420286,3.036671188,4.069980551,2.546542037,1.590232412,2.472046048,2.101003699,3.164148156,1.757009828,3.696481896,3.287004083,3.262648664,2.373219857,1.93248132,2.859451362,3.353421981,2.856907472,1.586418704,2.282941236,2.166774335,1.85823289,2.646752425,3.328109012,2.291318647,2.93385588,1.548531067,3.652295496,2.540854547,3.991727081,3.141266592,2.774511036,2.356253814,2.133710513,4.256919488,3.712829819,3.045252459,3.851215588,2.770401065,2.966577335,1.835273371,2.604703042,1.971282041,3.646600687,2.133867415,3.163139565,2.602703718,1.708522641,2.429837823,2.759504358,2.641002072,2.580666107,2.131889377,2.136071042,2.104565253,2.181061273,2.77450055,2.260813858,2.286847479,2.33894709,2.767198491,2.045881064,2.353322577,1.97402258,2.191826717,3.185933042,2.053927316,2.830685688,2.53202959,2.012096031,2.233662328,3.782216326,3.304630782,3.274170735,2.093305216,2.497917699,2.745986319,2.072043179,2.552455565,2.141152939,2.307349309,1.280502506,1.365132242,2.256574777,4.026106165,3.282291493,2.864133553,2.590492446,2.04460618,2.696335686,2.607051156,2.118800479,2.830973905,2.896514612,2.645448106,2.435798472,2.283062512,2.794178015,2.434989018,3.062544455,2.675567808,2.735203546,2.490887405,3.085157933,2.802563913,3.48576807,3.533479283,2.888481059,1.892361124,1.254467971,2.745455274,2.765154361,2.560097468,1.961019911,3.855704848,1.624440055,1.927823976,2.76353071,2.65379829,2.919815454,2.979145456,2.759896821,2.450671149,2.840738527,2.813215328,2.398976139,2.34872393,4.290591751,3.275793786,3.198866906,3.215279689,2.64732685,2.316828095,2.047382869,2.315609764,2.705435539,2.958331919,4.309655562,3.495337813,4.83903243,2.569526677,2.824439767,1.36920644,2.549805308,3.299646223,2.38439469,1.57348504,2.128662398,3.403500925,2.275151208,3.587514173,1.456755851,2.591972663,3.374420645,3.103928228,2.724471292,3.113712394,3.196029338,2.922572545,2.302870426,2.922458809,2.024678158,2.142536146,4.290418611,2.1158347,3.173563733,1.765883306,2.520053284,2.451743622,4.04381696,2.05690504,2.916666639,2.443754913,2.576322397,3.686059226,3.222041122,2.876728822,2.238181847,3.003657344,3.272512455,2.12816571,2.76555649,2.39818777,2.512410647,2.397294964,2.730658011,2.594123027,3.290963128,2.870804315,2.194523386,3.225966585,2.221021294,2.248970521,3.357851823,2.740061199,4.022036813,1.925695136,2.393898291,2.945650355,1.656578938,1.93131444,3.445356431,1.881815891,3.477887124,2.501941751,3.304242328,2.767318078,3.493433512,2.685987033,3.424977563,2.483303239,2.165718097,3.27854695,2.164007478,3.04438777,1.276840958,1.745367623,3.319713529,2.717102229,2.018640152,2.340162852,2.65049076,2.416771997,3.063707983,2.517884035,2.070866103,2.426480587,2.867436889,3.397317443,2.371367281,2.594026709,1.546005732,1.303460729,2.40190075,3.351469704,1.952720943,2.590801323,4.203195132,2.299670987,2.042543443,4.537627937,3.229397258,2.492400928,2.435505738,2.207404972,2.553110648,2.217745322,2.923504544,1.896465302,2.674081917,2.576730413,4.171058576,2.512646723,2.842636856,2.762546691,2.389527805,1.966456214,2.892520614,1.338843688,3.044861453,2.922554492,2.65728833,3.033170911,3.958454862,2.382032462,2.25904572,2.934019093,2.893342393,1.903047161,3.207932512,2.700800403,1.822112598,3.641262909,2.180753359,2.691960344,2.200970208,2.73955685,3.2755668,2.558841942,2.843273081,2.923649705,2.264830687,2.795206135,3.011883604,2.525622578,3.710698938,3.121354059,4.248060601,2.471291596,3.127219166,2.643071596,2.900212845,2.820977101,2.152233583,2.544468193,2.077882412,1.43669425,2.490232085,3.038794507,2.787313221,2.360827984,2.388193247,3.156751702,3.13108801,2.703213339,1.671730098,3.1100304,2.374528622,3.118073429,2.898903794,1.990169834,1.393162048,3.555246168,2.488542394,1.638060088,2.349795261,4.215014543,3.452579554,2.076155365,2.372377737,1.83671909,3.125208127,1.745092579,5.695173973,4.524713663,2.611120853,3.711784397,2.000929057,4.088571549,4.138537114,2.28106317,1.980265155,2.01011669,1.7011288,2.89176801,2.765181303,2.449857644,3.189758933,2.151378132,1.556460635,3.244712008,1.977711162,2.729375773,2.23074286,3.703991308,2.662141027,2.460961697,2.623090326,2.152634926,3.288500014,2.294436816,2.109880346,3.192096184,2.788536094,2.336389139,2.515471466,2.856332317,1.683457834,1.751166897,2.702478666,3.516723614,2.777716746,2.685812562,2.837348866,1.994638912,2.169564239,3.312287434,4.773462371,2.25038508,2.169358119,2.926113543,2.814678919,2.466676498,3.150449045,2.10469429,2.648973493,2.335452273,1.564609945,3.997090694,3.18182365,3.999994951,2.720026903,2.88234032,2.633727972,2.660818049,1.631262114,1.638990966,3.457988301,2.048442,1.953699917,2.283271946,2.955749389,4.125127645,4.834831069,5.941426233,1.986919049,3.031861014,3.802060181,2.798070639,2.772747192,2.128569001,2.623952489,3.247606622,2.342621413,3.518910996,2.702797629,2.376041832,2.711990727,1.695918655,2.477321534,2.359866742,2.301087518,3.139370022,5.174851158,2.654731097,3.490296309,2.249428302,4.186975771,2.891180199,3.673878753,1.940332175,3.828099515,4.734120166,3.568123148,2.09617015,2.77934041,2.574723963,2.85188174,3.104788935,3.389106613,3.209321175,2.29429523,2.866470798,4.256328709,3.038930834,2.365556705,2.924886152,2.866279788,2.066708614,3.424308902,2.980351325,2.894651165,2.234119202,3.011451955,3.496975567,2.597890634,1.941545145,2.252589411,2.478902863,3.074367165,2.605769094,2.110292247,1.986989628,3.452728229,3.077728664,2.597749106,2.121135247,1.343416522,2.585121393,2.550954748,2.854865099,1.857881612,3.469078815,2.114340699,4.246638816,2.433347055,1.907958862,2.381668673,3.326175643,1.692173084,2.761637011,3.178101874,2.464187471,1.920139099,2.988556893,3.116736647,3.052248859,2.189523931,2.259496148,1.642085632,1.430262044,2.136571576,2.507030213,1.812918755,3.633930263,2.823635726,3.68649184,2.167735607,1.84524671,3.266869651
5.794878693,2.117257892,2.493292474,2.268151333,5.499508774,2.936812394,2.125697745,2.128537005,3.057061901,2.723363566,5.511483599,3.089862461,4.949078878,3.459850666,2.189176106,2.57912089,2.749073533,3.527549063,4.730771807,2.979071935,2.682246087,2.478899179,2.87702475,2.545264445,5.798557035,2.756932044,2.45667951,3.569199711,3.02085308,2.807154648,2.135653112,3.473016128,3.764135029,4.06524453,3.0005107,2.293723013,2.583244563,2.345886914,3.141231338,2.349578808,2.915783338,2.282924834,2.402923924,3.147999665,2.050256967,2.945110708,3.310660765,2.786494835,2.557232918,2.833368073,2.252902346,2.354580511,2.658753413,2.232652284,2.617851531,3.013673859,2.300372647,2.207495452,2.763136142,2.807863123,2.702913866,3.885204298,2.902616016,2.566517875,4.625982159,3.080764454,2.901780974,3.39886946,2.318819491,3.405430614,2.315696717,4.686243348,3.476274637,2.745244772,2.860534496,2.467508192,2.396864777,3.066202999,2.515213027,2.10347633,3.565061567,2.541796726,2.043290017,2.318194591,3.081965096,2.794796848,3.137424444,2.620702624,2.096742443,2.907244861,4.204080718,2.515296151,2.618438261,2.4127241,1.994342515,3.024025927,3.285348174,2.716616214,4.025874164,2.399248618,4.244585694,2.95877529,2.973680877,3.063800965,2.739333443,2.493164337,2.562491576,2.812371469,3.73425214,2.619363799,2.3245528,2.8184744,2.136578255,2.699663806,3.066248167,5.577482823,2.990562873,2.019788145,3.341916249,2.24110904,2.737844431,3.34442213,2.596124682,5.237694205,2.468010435,3.468299332,3.806354309,4.314828649,2.750582302,2.4578551,2.939382721,3.01637684,4.342096032,2.060878136,3.431395305,2.341701718,2.560425516,4.456782971,2.616655099,3.157195715,2.4243711,3.363794067,5.497466738,2.24846332,4.15832775,2.17159435,2.877596806,3.037986546,2.503340133,3.011359504,2.979419445,3.485576462,2.3846444,2.239294491,2.625818621,2.994218786,3.976487787,5.186069006,5.717491901,4.412145102,3.446899956,2.66756932,4.500409765,3.356336922,2.462825984,2.977342248,1.716181316,3.374619559,3.642735091,6.199157054,3.196553998,2.526857789,4.64522011,2.623171923,4.309284414,2.796541697,2.666417957,2.913099201,2.850601902,2.938106878,2.272167806,3.463590298,3.381387978,3.302554974,5.356707347,2.599109895,4.134906849,2.756731307,2.713954122,2.943775038,4.157220547,1.98296363,4.550582364,4.24111736,2.585480896,2.703711375,2.840363757,4.890158407,2.828033227,3.1089272,3.706104462,3.882096986,2.522823063,2.131259735,4.014595226,3.408095298,2.093740909,2.589180027,2.706147859,2.532990957,3.677768024,3.243092826,2.029697982,2.314611129,2.601974853,2.827128835,3.191900695,3.796074491,3.171895749,2.160239751,4.419976443,2.850122908,2.235719797,5.220043865,3.903298442,2.883653609,3.609524821,3.874974581,3.559103867,3.975301682,2.573482233,2.351930104,6.745644795,3.073307042,3.044021357,2.629724297,3.557689236,2.793293602,3.504996202,3.533356058,2.856259714,4.204547789,4.837937249,3.449442465,5.11334508,4.266983952,4.503688411,2.855206215,2.401973189,3.561760091,3.25431958,2.715000198,2.306507214,2.248881088,2.733014286,2.277081283,4.46512923,2.111561965,2.658245912,2.514496707,2.29077097,3.667356863,3.989769561,3.201759091,2.921484234,2.791448957,3.809532983,3.151865665,2.562844788,5.002666076,2.850557732,2.770099829,2.746073658,5.819021265,2.521904808,2.411479485,2.507919525,3.298977808,2.229073598,2.74877269,4.637532901,3.232879891,4.58855708,2.902665172,4.04954704,2.44615344,3.73653528,2.514724625,5.376210695,2.493573852,4.044706338,4.421498017,3.307209211,2.855943927,3.273234758,3.235364933,2.768449156,4.753354658,3.162902053,2.591298101,2.966255444,2.460883283,2.532554679,2.461541301,2.684971796,3.726706032,3.139583358,3.069099055,2.373195864,2.762415481,3.160529379,2.443224927,2.667074297,2.969666874,3.677375843,2.482481897,3.079736707,3.183601591,2.350561331,2.652118176,2.674416701,3.687516273,2.893494681,2.981852547,2.776839949,2.427205278,3.370969566,2.34387443,3.066181084,1.900021162,2.624891852,2.124962954,4.372348037,2.861668101,2.677913667,4.92912127,2.659896492,2.445956153,3.441511075,3.132113359,2.599891215,3.789864118,2.614534365,2.95053967,3.145224746,3.648903603,2.419997129,2.686410928,3.513106117,1.948034807,2.355182882,2.264079927,3.441027761,2.343457272,3.665695778,5.487621265,2.924114917,3.333071453,2.516220818,5.190535037,3.78276347,2.891472988,2.543569899,2.74619936,2.444942137,5.658293771,2.563420171,1.761568943,3.983038815,2.668718448,3.463746347,3.205296002,2.326262754,3.480118307,3.446426743,2.902762732,3.192727412,3.956773901,2.037758144,2.448964132,3.591474153,3.389040962,3.420073947,2.513583737,2.467727978,2.289695541,2.135347865,3.745293184,2.142696977,2.111895895,5.909708513,2.860112258,2.595626719,2.229989378,5.421931522,5.654089134,3.170768874,2.861174681,2.661755206,2.865639113,3.046216093,2.259865972,2.430885659,2.550736212,3.532487848,2.714431654,2.477251106,2.742416309,2.825152523,2.333011137,2.76633765,2.90080426,2.604000723,4.553161585,3.734968773,3.062715322,2.77189727,3.038289687,3.697464005,3.885578541,3.954764795,2.763793436,3.781608801,2.993935017,2.599959478,5.048554147,2.901354786,2.954848117,2.59994376,3.263151272,3.623588521,2.450180729,2.268168364,2.585609854,2.74903776,3.210750952,3.551146584,2.410740628,3.312717319,2.142208295,4.747996253,3.663943898,5.870122604,2.46305385,2.397041494,3.844073164,3.235821511,2.700439436,4.834018888,2.550215483,4.253932322,3.742468061,2.771501838,3.02967517,2.831703694,3.876137561,2.873226899,4.095926049,2.827314407,3.14232688,2.914251992,2.694100778,2.706338588,3.376913427,2.806614709,2.208755432,3.369432471,3.368931962,3.014472104,2.593963826,2.962754502,2.854644704,3.15534344,2.631560079,2.219953138,2.84680379,3.42102018,2.530419095,4.738549005,3.284137604,2.969864118,4.144083726,2.833012449,3.337215719,2.48980213,3.745349168,2.580759573,3.40559496,3.140369097,1.686249091,2.711696852,2.653662186,2.529164031,3.448161078,4.462521758,2.496265975,3.860420272,2.878861839,3.271073519,2.753263423
2.422353181,1.914311263,4.103654924,2.199280358,5.180506286,2.806449421,3.886070531,3.086346196,1.679852296,3.58738128,2.818929262,2.214280644,2.171931256,3.249798724,2.222253647,2.527497297,2.329743323,2.946245289,3.738711598,2.659884085,2.880726919,2.906664472,3.494261955,2.689307618,2.725555702,2.218337776,2.58043904,4.159653248,3.559155918,1.984666337,2.3327869,3.207118971,5.30937116,2.789968389,2.003238271,3.645079334,2.771848652,3.936638174,3.110806299,4.433042344,2.744107028,3.170159852,2.299273328,2.648846699,3.411550184,3.947617679,1.706619645,2.133985916,3.015487571,2.706870599,3.49252653,2.09926801,2.702750481,2.497863821,2.356645691,3.328054156,2.966665229,2.833268747,3.346338218,2.543524429,2.540819924,3.267190801,4.325470962,2.906141274,2.879486478,1.942151778,3.242316245,3.606956201,2.254411461,2.984688071,2.970853979,3.194712843,2.763568969,3.042750494,4.98435582,1.942859571,3.09560288,3.09811083,2.3458466,2.997520819,2.944316795,3.628921979,2.367184326,3.112976369,2.526934268,3.614071656,2.958871383,1.911718122,1.816688875,2.653908885,3.392710199,3.482033154,2.604012913,1.921656625,2.895345165,3.475798225,2.812085108,2.842879286,2.554258153,2.293989969,3.298031005,3.711131854,2.043326135,3.242623697,3.78179585,2.501478054,2.32448047,2.920291436,2.989264038,3.08674279,3.168615107,2.424182589,2.212140574,3.074750323,3.186357677,3.515931901,2.752803828,4.974609091,2.268728525,1.725492009,2.290150292,2.157725495,2.087377722,3.718610307,2.725503109,3.581516632,3.944666388,5.560888944,3.316764941,2.409727101,2.699210863,2.608007408,3.613936469,3.669387574,3.676701833,1.476645247,4.940014373,2.823186869,2.525191268,2.875329837,3.20483193,2.620326919,2.867243222,3.876923149,3.039296539,1.906834578,3.287033119,2.766373243,3.10157754,3.81926567,1.805142735,2.339681775,5.289580781,5.427778582,2.869686451,1.968622165,2.383436707,3.357985224,3.879669735,3.426255968,3.547446197,1.990511233,3.061498498,2.824147416,2.286115573,3.526010093,2.750169295,3.690281584,2.033065221,2.467431172,2.389492279,5.511799737,3.128011763,2.485077733,3.1236755,2.824735714,4.262170243,2.84882924,6.15969748,1.727246167,5.373820655,2.323084494,2.037498254,3.479530062,2.098334289,2.551818626,2.95532436,3.742058573,4.218746885,3.872627658,3.234045972,4.294397708,2.654139599,3.022573332,2.931047927,2.84356104,2.2901862,2.913220222,2.995220046,3.151093649,3.753823639,1.923662377,2.981751406,3.045559675,5.575698586,3.194713236,2.447734353,2.554304518,3.392420938,1.734074467,2.997701212,3.902076614,3.003660746,2.750951317,2.247745068,3.675243237,3.583160358,2.814174881,1.812815448,3.096007144,3.06717399,2.524929601,2.883563732,3.41318894,2.942608514,2.365703667,2.737096624,2.051313701,3.816139092,3.048169186,2.929303635,2.450142487,4.198506816,4.142943311,2.025976556,3.035255299,3.295915037,3.943718239,2.149260279,3.233885259,2.68038626,3.366383878,2.668491954,2.834702831,3.401601273,2.223135837,2.383009552,1.865095794,3.480828456,2.481613017,2.251854882,2.90130618,2.269133223,1.808384004,3.103747516,5.091632028,2.673482166,2.939335392,3.228434018,3.83767442,2.793619579,2.933322766,2.643452573,3.963754053,3.482416485,3.322216056,3.117070328,2.243779434,3.786585309,1.756229627,2.606144729,3.246369051,4.354057896,3.26667912,3.940999719,2.370087116,2.598104393,2.794354861,3.164063816,2.885953082,3.462838938,3.07171263,2.487795056,2.871971523,2.458932026,5.398842222,2.797755859,2.117714977,3.579445361,2.806604237,2.220455707,4.777760422,3.799508975,2.102232581,2.480367265,3.106592418,2.652193538,4.673627467,2.704274073,2.231685855,2.389333782,3.424253104,3.26144822,3.391778234,2.196484893,3.710904577,3.549357769,3.176280715,2.141407379,3.374090006,3.899475797,2.799467814,3.094639027,2.58778455,2.782393826,3.06828881,2.330131438,3.21096525,2.293347468,2.65676501,3.687092154,2.752670243,2.462864345,2.48258069,2.970212405,2.534548929,4.106096301,2.546042793,3.023266495,3.332893493,2.027099223,2.223186841,2.214322782,3.079551276,5.210894519,1.938012646,3.130464119,3.047294917,3.76062457,4.356832627,2.74732369,3.408902474,2.723408578,3.178305091,4.170725879,2.262238326,2.893320759,2.541482776,1.823602593,3.060657754,2.572403344,2.610552142,3.389903725,3.260627944,2.743435502,2.963892227,2.717297276,2.091120728,2.389412312,2.760495146,3.020107361,3.790212134,6.019399816,2.356516964,2.812590723,3.081967109,2.328594659,2.161530132,2.657007927,3.414140118,2.895360002,2.77690502,1.724371734,2.141873927,3.052252938,3.018851734,2.3580241,3.180527491,3.154293324,1.44971326,2.440771727,2.531321521,2.311813647,3.052802939,2.24798267,2.977206455,3.355145479,2.799687518,2.469210731,2.256805177,4.964939611,2.59547116,2.514028855,3.000995675,2.496250445,3.384340267,3.158486473,2.091493513,3.854045632,2.837535863,4.44440679,3.304292959,3.275481744,2.082650557,2.46292304,2.655291991,3.281883079,3.542150112,3.823009292,3.307669135,3.697837703,3.895778185,2.889017201,2.600099898,3.085444638,3.833370995,3.049750504,2.915490449,2.847965281,1.726964085,2.620459368,2.523860455,3.0848285,2.365131425,2.988113186,3.579661524,1.843620318,3.084247375,2.161692297,2.871826896,1.967561003,2.944045713,2.90092751,2.835153918,3.600570044,3.050871408,2.923032727,3.763923629,2.999504162,3.94665929,2.99612433,3.322366256,2.797728855,3.242945504,2.455671665,2.878990947,2.565913752,3.870193021,2.724303491,3.501500982,4.88768007,3.827005205,2.779190781,3.59910516,2.653999956,3.132140726,2.434707345,1.915717017,2.547659731,3.575976591,3.116250903,4.925869945,2.63101084,2.499208107,2.667697615,2.922957152,2.647144939,2.536376603,1.743046024,3.659323292,2.658678119,3.512418283,3.589214579,2.148151765,2.906196544,2.896594991,2.375155676,4.517597999,2.164679583,2.71671197,4.28879505,2.88711393,3.46594117,2.717476147,4.292946943,2.949413931,1.668366371,2.03842012,2.546016193,3.592139124,2.222942533,4.117590455,2.973709142,2.929818922,4.352636468,2.951796498,2.457345196,2.89989977,4.567947011,3.171118071
2.613414797,1.64816002,2.009781012,2.035488586,2.174407258,2.519916731,2.793834527,1.853960427,1.920242621,3.37259301,1.506863921,2.553788587,1.416901599,3.35760719,2.143235325,1.869569376,2.02784228,3.147116734,2.868751601,1.293093112,2.289085879,1.70221958,1.565693312,2.191819734,2.058072816,1.254291171,2.088370851,2.294995,1.448491713,2.17894615,2.098752508,2.128012787,2.768647786,1.869827453,2.189379797,3.809010064,1.573070265,2.201906781,3.304696411,3.013536541,2.848960875,1.843885971,2.694922692,2.933378014,3.650368004,2.093456129,2.353315475,2.730347606,2.791882818,1.213140695,2.351019545,2.558251303,2.576204787,1.969084886,1.651392683,1.591410238,1.360310129,2.426311037,2.788912151,3.551464344,2.311285365,2.711823176,2.693697415,1.494096867,1.906518342,3.151995511,0.988346745,2.114293204,1.695706038,1.884902286,2.893687831,1.529286105,2.790060535,2.057341247,2.612151586,1.53645122,1.907696699,1.673743349,1.86304471,2.186255863,1.882326294,2.58386141,2.169400746,2.01477744,2.458427416,2.033182625,3.267802055,1.539214844,2.603077247,2.162859649,2.720757078,3.286206662,1.74127703,2.646380785,3.077139249,2.775725963,2.141688535,2.690945664,1.649654216,3.293389121,1.852022853,2.501319231,1.141047626,1.983900506,1.589544689,2.377340798,2.019677656,1.915332032,1.399272446,2.778145241,2.058057036,2.19175646,2.838069062,1.628423162,2.171821606,1.877660906,3.315442967,2.815278515,2.919638449,1.23063889,2.563091637,2.822938625,1.771529808,1.825441145,2.941975081,1.411309258,1.951879685,1.540781424,1.741617979,2.695273284,3.568891978,2.77270698,1.62730581,3.106142868,2.385034853,1.999276154,1.708985996,2.220248799,3.267033162,2.670052158,1.687312989,2.569750793,3.557722765,1.743954956,2.5822314,2.665110952,2.530644328,3.106811099,1.824131482,2.50271661,1.609005404,3.008062982,2.018536958,1.66137027,2.249506435,1.27659633,2.686414233,1.77753568,1.368764072,1.77127275,3.289317358,1.438623631,3.281579908,3.0948188,2.973472259,2.330714519,3.450112927,1.84740579,1.944046115,2.482386044,2.172970267,1.731287754,2.55513326,1.943361942,1.623840712,2.489528394,2.265871123,2.273655296,2.164061247,1.400173413,2.115220818,3.36239,2.920726796,1.614659528,1.752860879,2.741290347,1.695630751,2.193127164,2.609928759,1.554230937,2.737559977,1.832035788,2.791826122,2.535006473,2.125310488,2.853197116,3.116086991,3.0914958,3.170776287,1.992286823,2.362358604,1.494116462,1.972697427,3.215819119,2.399305024,3.997499402,2.639206718,2.470026616,2.100340125,2.076619614,2.464701133,2.705523245,1.362850449,1.889701036,2.198860433,2.061441433,2.322356955,2.389264748,2.011078651,2.297245025,3.142166363,2.797792169,1.875178876,1.972961588,1.685193614,1.406244421,1.617542175,2.747003005,2.110501131,2.498515154,1.548423237,2.776413966,1.919292562,2.468455769,1.872632483,1.289595885,1.817693166,2.332891814,2.42080229,2.079256126,2.904945943,1.448638077,1.260611023,2.739008798,3.571180818,2.216540156,2.550906189,1.77217205,3.391460086,2.239668013,2.116651272,1.812047533,2.59626371,2.871091111,2.624243255,2.639760128,2.299483164,2.619217514,2.318218986,2.313409449,2.767883648,2.60457369,2.144777473,2.742463836,3.123398896,1.904630262,1.498073086,1.72760589,1.308578127,1.896528957,2.658955177,3.703215899,2.540868651,2.247997092,1.499278637,2.397602271,3.190840722,2.652873142,2.07264575,3.358158226,1.734483489,1.566362534,3.040486214,1.677138544,1.77222219,2.577071492,2.107610149,2.858926578,2.568495031,2.005892988,2.467453989,2.057843178,2.790019352,2.750286348,2.655869773,1.744421845,1.421193151,2.364573092,2.988416128,2.789724701,2.545549418,3.160022024,2.109645572,2.356584011,2.441132843,2.000350173,2.09486891,2.166210934,1.960192256,3.559808935,3.278866102,1.57235124,2.744287938,4.549986107,1.956618802,1.845234493,2.750494786,1.6739951,2.997263874,2.456807567,2.646227915,1.655818636,3.56161462,1.723206824,4.795034322,2.095478531,4.237165084,2.090938489,2.103462335,2.240780002,2.771092987,2.221156161,1.525974592,1.82204345,2.45837315,2.713594408,3.14803654,1.687875535,2.965352169,3.038382302,1.639385644,1.460417407,2.652699021,2.113102559,1.658364427,1.692227377,2.227823425,2.438250199,1.328325147,1.226274728,2.59180605,1.643583635,2.361491946,2.361607929,3.007247667,1.395754362,2.522170216,2.865467007,2.473280186,2.068955711,1.984422853,1.913789024,3.927738574,2.518877774,2.379689331,2.046897715,2.960155306,2.244972271,1.737358986,2.6808032,3.540234815,2.029909083,2.245687735,2.982956244,1.950074757,2.162933638,2.748743254,3.161363906,2.933551136,1.809759469,2.738621735,2.946049535,1.456289417,2.131413813,2.082028019,2.758042526,2.135439846,1.863908851,3.318758258,2.036041954,2.811628829,3.432641228,2.935142968,2.596804094,3.539564789,1.507633568,2.190639103,3.632928587,1.281339892,2.067501398,2.430606001,2.081933247,2.991533152,2.067350722,2.990270355,2.079189067,3.37449266,2.55716739,1.070366149,2.0111703,1.857659165,3.080305523,2.098722667,1.95424989,2.794581848,3.432464484,2.613833769,3.021939049,2.065537058,2.165986387,2.76390665,2.529645694,1.43356849,2.519942907,2.711127525,2.24307814,2.759399755,2.394943829,1.372309437,1.798349717,1.414135511,3.211681828,3.700892617,2.308967116,1.104673916,1.379294876,2.791223273,2.041579447,1.828038868,3.46611194,2.052984462,2.189754746,3.630055148,3.242760976,2.519792846,1.626720616,2.509450698,3.437029275,2.098946597,2.760336111,2.230004352,2.440795598,2.375904345,1.349798108,3.712027724,4.20803415,1.699164527,2.470424424,1.715187149,3.174544052,1.89409164,2.700361836,2.98470498,2.983655125,1.630479116,2.208441723,1.911788434,2.238870946,3.346835231,2.765586089,1.194028044,2.279012658,3.94678493,2.562525578,1.502235874,2.956017779,2.633628204,1.051623837,2.795267088,2.266095972,2.566619781,1.4364693,2.626958351,2.067302219,3.454858964,1.932350029,2.911713538,2.287788799,2.578579563,2.374819705,1.668956739,2.368524744,2.378333836,1.648655815,1.655589937,2.295289087,2.177298626,1.877696148,1.760981057,3.057418607
4.739878331,2.13127313,2.16991293,2.0694923,3.04516113,2.787572875,2.391870227,2.896972645,2.112503425,2.524959491,5.563463907,2.699633111,3.221021191,2.287505204,2.105135065,2.671030094,3.232487304,4.172078211,2.530236425,2.043097267,3.090658531,2.588313631,2.879692994,2.818298702,5.123467941,2.533955461,2.525669667,1.884598019,2.677059343,1.854578031,2.185348119,2.765598461,1.83168521,4.141677643,2.785294874,2.105009211,2.218826976,1.756502065,3.830923155,2.522884262,3.787522257,2.560358365,1.909090204,2.697884944,2.490198115,2.529584232,3.688550375,2.686128756,1.852053672,2.311145253,2.651076141,2.562889848,2.054098424,2.176919998,2.691341337,2.44781571,2.739542311,2.154665848,3.240198835,3.476210021,2.891728172,4.837624387,2.381806192,3.292105422,3.995880799,2.273172775,3.387717749,3.01088639,1.959944682,2.928760812,2.607654129,3.514166873,2.082145798,2.398695072,2.27942254,1.900505187,2.509135987,2.662968028,2.599514657,2.601113198,3.893675672,2.292915654,2.221263108,2.341748517,2.69285137,2.637655504,1.991525556,2.65317051,2.900029254,2.590813744,2.619349698,1.719852482,2.592110261,1.674155605,2.078050552,3.430041779,2.833972632,2.569332509,2.443282215,2.981964381,2.60344376,2.755204922,2.7441005,3.203510268,2.778821938,2.55207147,3.388977488,2.887735915,3.985450513,2.147226375,1.89009882,2.27652564,2.565895294,2.698638989,2.762766077,3.168561838,3.090834634,2.141705197,4.290162252,2.730012868,2.056133936,2.612691072,2.830680457,3.384945097,2.315545399,2.715223117,1.532830618,4.73343871,3.220163396,2.175880559,2.672078097,2.758836908,3.76432063,2.256126785,3.513338507,1.779937849,2.121643179,3.013400072,3.111659491,3.028139473,2.404084452,3.746762671,3.781010145,2.302237813,5.050759892,2.354398997,3.403262623,2.649614796,2.653453184,3.201189326,2.285880635,3.40661218,2.415704795,2.397523584,2.675665488,2.764414756,4.96117598,3.625926833,5.358264659,2.800705737,4.756165163,2.837660941,3.0026129,2.575340819,2.447759434,2.095721161,1.572991599,2.242749974,2.628304688,4.260661496,3.598890614,2.685697674,4.192580757,2.234985436,3.434346853,2.870050045,2.68563472,2.690764548,2.424744237,2.738792545,2.424919943,2.806312032,4.98669432,2.596296962,4.522977775,2.739390775,3.301849071,3.07281825,2.909545793,2.455993651,1.795305277,2.247890101,4.463776384,4.112986417,1.95530469,2.349276703,3.001179188,3.116922095,2.620234919,2.888768954,2.845525444,3.002384595,2.118779987,2.427474173,2.242615908,3.314773712,2.977936827,2.646639844,2.642750377,2.809014283,2.986734939,2.503276248,2.276146423,2.477091375,3.048145209,2.327419685,2.73256029,2.71071078,2.696806978,2.277869292,3.347110606,3.300511082,2.417519304,4.135937571,2.747361705,2.971961072,2.987996309,2.74651417,3.565656664,3.928092535,2.332766253,2.165087675,4.279340937,3.081098328,2.686163848,2.301322989,3.254180239,2.508092699,2.971031371,2.166616246,2.90698836,4.553288112,3.845809154,2.477919081,3.896555607,2.741224748,3.048555784,3.174588911,2.323716835,2.656571037,3.905938637,2.962467848,2.403077504,2.440685469,2.22876721,2.169490155,3.469977389,2.219938507,3.049051588,2.294196048,2.233917411,2.559309751,4.05748664,2.935423872,2.254561898,1.681125797,5.132755345,3.548513529,2.313871888,3.397408385,2.785740629,2.131330382,2.837746145,3.847380606,2.609702509,2.330052852,2.670561945,2.363095526,2.49508166,3.265372304,5.130265884,3.08746875,4.208663727,3.013647369,3.323624875,3.525129052,2.867168928,2.44021186,6.601474613,2.423735796,2.906767434,3.503188313,2.915563204,2.837574577,2.822694938,2.543957923,2.249164099,3.297237917,1.869320223,2.304454369,2.657505458,2.168441233,2.811594095,2.376153195,2.59944644,3.145360994,1.753762094,2.162592177,2.348827939,2.531524534,2.408073609,2.006728551,2.963718555,2.736246397,2.353466703,2.316765062,2.967320471,3.49438464,2.651650589,2.527084757,1.966297212,2.539034087,2.854873292,3.02320186,1.705600707,2.81242995,1.904611693,2.190919054,3.090044818,2.616427688,3.39193473,1.77912164,2.117798353,2.539522809,3.372122963,3.097097668,2.819429738,2.616710594,2.65318308,2.991987151,2.046067261,3.115273991,2.162219261,2.75687619,2.389624856,2.877920394,2.714573103,2.669951647,2.983612815,2.072629087,2.327113727,2.249017135,2.347102771,2.426760937,2.629404778,4.715303274,2.490617129,4.653609084,2.593317598,3.885640802,3.489571904,2.479397551,2.867843406,2.459673085,2.077131416,3.336606703,2.316714377,1.90733165,4.017662694,2.866511242,2.612949643,1.968148411,2.348612773,2.139228987,2.163255888,2.440011442,2.758120144,4.322096478,2.692133332,2.644621537,4.181195291,2.204062353,3.294338195,2.167227132,1.849643958,2.269464353,2.151506653,2.613910971,1.684498127,2.68493767,3.160551706,2.781857262,2.457121839,2.019430871,3.555088393,3.0363285,3.465775728,2.760111678,2.491963092,2.789144354,3.030312665,1.936026772,2.627635005,2.93707917,2.688986727,2.317724631,2.328438909,2.830847826,2.657774585,2.303590458,2.10816397,2.596281198,2.536539046,5.48506099,3.67851437,3.018586128,2.802173832,1.929731128,2.437709166,4.341563763,3.71135721,2.675500771,2.92743568,2.290782844,2.908044838,2.608210806,2.563641921,2.981776891,2.084936168,1.50924432,2.612551292,2.631776941,2.544992908,2.510475034,2.417691103,3.128723128,2.232832555,2.695688685,2.796485391,2.702273706,3.745364557,3.435314308,4.164090867,2.429220856,2.870835281,2.878923765,2.815835635,2.19875463,3.148060492,2.081339847,3.439954417,2.735945142,2.51468749,2.642620083,2.26906862,4.777727277,3.232983544,2.896954374,2.822769852,3.433882473,3.386133575,2.521517159,2.282310106,2.824864208,3.156879238,2.233464144,1.941357359,2.844049156,5.263293438,2.281899338,2.723356016,2.371161879,3.147898985,2.613775229,2.26143725,2.654788874,3.074146648,2.45773502,2.687887034,2.60271006,2.750124804,1.901732442,2.119257053,4.070370659,2.511832333,3.081454345,2.568205432,1.87255753,2.866987511,2.221039853,2.785366824,2.345955213,2.267408978,4.566872215,3.297173969,2.36292567,1.909379817,2.355371006,2.273846694,2.486313853
1.238065146,1.786523771,1.950757696,2.620095595,2.24765214,2.939885005,2.016719582,4.089976435,1.635108294,1.788393059,5.184428329,2.208080341,3.107165562,4.049555256,2.707042479,2.54911796,1.213516801,2.500567322,2.717447034,3.393464216,3.224431987,3.349812797,1.969565016,2.795813146,2.788298885,2.016691765,3.617826636,2.469664538,2.506451265,1.689996144,2.353600882,3.765126152,4.366758876,4.183351325,2.728033504,3.385667716,1.852324469,1.552471824,3.431321641,4.645735499,1.874196237,2.217268812,1.501496408,3.14024578,2.059502445,1.633051643,2.085483443,2.425885881,2.422909615,2.525852158,2.216528694,2.217573219,2.390952079,2.584782328,2.067499197,3.368703455,3.361183919,2.37485704,2.477767534,2.709624531,3.040716692,2.983364418,2.219824209,2.02114549,2.571578953,1.565098412,3.481516483,2.067481788,1.759996809,3.101889333,2.759183761,3.307967189,1.977815493,2.828011243,2.7923506,2.397490675,3.051738809,3.339949448,3.063934744,2.096715519,2.443129881,3.197535362,2.459607003,1.855727987,1.939223701,2.532723758,2.821860746,2.25306674,2.20534891,3.122734844,1.267338292,2.702580634,2.204660449,1.643078497,3.847823334,4.521437249,2.633644208,2.177370829,1.728558647,2.425284334,5.26746102,4.363016252,2.226247791,2.717077852,3.614880983,2.896095393,2.680735307,1.749375149,2.535510947,2.950477297,3.03581171,2.19343249,2.194513488,2.177855364,2.698892249,1.391976563,2.985702946,3.369371411,2.502779759,1.766349853,3.128657739,3.152594548,1.877101099,4.583255649,1.951410414,3.890358783,4.296750135,3.464073008,2.997836439,3.318991913,2.781392642,2.976799189,2.750867633,5.119329128,2.553292857,1.73332016,3.08537665,2.481381058,2.068989549,2.558077913,1.835301706,3.186511643,2.430791979,2.432421861,3.109104527,3.456120675,2.878489943,1.508197574,3.348913285,3.701026567,2.558268619,1.947539068,3.597983988,2.276656641,2.685929445,3.389086983,2.154343792,4.534666805,3.043680785,2.702063735,2.451749306,1.460555402,3.131389276,3.220940384,3.003708195,4.193811799,2.039513363,4.490797683,1.54460441,2.50896117,2.057694984,3.843017313,2.264424487,2.244382984,3.300684161,3.079996797,2.337075222,2.916680707,3.822875022,1.838386662,2.724068466,2.079561034,1.43444456,2.424492045,1.9862167,2.015842099,3.081412336,2.208274064,2.288334175,1.790151337,2.487722478,2.824730693,3.120348901,2.112710817,4.492844093,2.800402406,1.894450832,1.980703999,1.329774697,3.291597996,4.862602617,1.558458313,4.260385814,2.395115395,2.627786703,1.852526332,2.482267159,2.283282442,2.224759902,1.894468119,1.980622222,3.287311481,3.822896164,3.104564638,2.593238401,1.980095922,4.334348598,2.813884785,1.156745025,2.879020425,2.139282271,2.778829854,3.630907111,1.647258967,2.172867206,2.721954256,2.560416739,2.081004922,1.559165967,2.92621807,2.361210227,1.365222349,2.688670712,3.360259509,2.01275663,2.203150331,2.913636914,3.337737727,2.593316104,2.013955161,2.546980747,2.837767686,2.181437685,2.663863939,4.695070333,1.570185821,2.212188454,1.855815438,1.858011808,2.602861587,2.495629122,2.01722571,2.47185435,1.510092798,2.617690789,2.947101076,2.684316104,1.372429639,2.229249453,2.399273549,2.601674484,1.484465619,1.95333452,3.09751427,4.065724832,1.950277058,3.592324402,2.441511283,2.393658792,1.930927821,3.592412342,2.310368232,3.652568705,4.142961598,5.389635885,2.413278447,2.65380492,3.743369404,1.654368612,3.727877479,3.576592572,1.682579793,3.544402833,1.682645238,2.5312966,3.784802525,2.452454932,1.523313286,5.331504598,2.002713056,3.057168874,1.834021105,2.255375766,3.347464145,2.356982465,1.963251922,3.733126243,2.80456218,2.257945298,2.073814055,2.418137313,4.24421513,3.041871179,2.897189947,2.434869753,4.099444774,2.624801634,2.125202834,2.347793762,2.432284273,5.456869417,3.373830253,4.509343168,2.144834986,2.301791678,3.304298984,2.345237095,3.512132746,2.951768832,2.875916385,4.006501354,3.600815179,2.077107477,3.54150725,3.879942456,1.391269849,2.790743298,2.189260411,2.894198456,3.508971664,3.136703333,4.383583922,3.907869872,3.901682879,2.132975175,1.794728397,1.998980981,2.951669418,2.506653828,2.819072291,1.86227332,5.509925428,3.284280726,2.832870352,3.594985684,1.757636122,4.311767235,2.498552361,2.38698906,2.612904865,2.219533197,1.934229483,3.778226831,2.565065584,2.869038945,2.253407295,2.059271075,2.17717758,2.174137938,2.806385787,2.483568012,4.146758062,5.241641439,2.058584291,3.546690978,2.638755571,2.23345794,1.795453123,3.763161524,4.18375934,1.719124321,3.202693668,1.963999719,2.661371872,3.414738428,1.989474933,2.294987755,2.932134386,4.62711741,1.999134506,2.041670634,1.80441528,2.948460806,1.892944078,2.718065461,2.429588958,1.331201571,1.873179654,2.304584596,3.044596471,3.219779157,2.731307789,2.573562444,2.506676231,2.43405958,3.477672711,2.909922449,2.086565545,3.12305423,2.50013732,2.237333819,4.022603031,1.260993431,2.002800153,3.710072566,2.990302012,1.712900686,2.609555502,3.340771683,1.842629014,2.004611546,3.987900578,1.845540484,2.478267693,2.268290973,2.128167236,4.517119212,3.181965839,1.884698724,3.028388505,2.73495752,1.128307072,1.971720482,2.102496881,2.26968426,3.623174413,2.8128723,3.493319999,2.230055828,3.999395734,1.533660004,3.001097646,1.917388446,1.82487324,1.397096493,3.690557255,3.831908947,1.962889953,1.290817729,3.181899279,3.416356032,2.62877782,1.155028709,3.144947636,2.427390048,1.215165065,1.770113686,2.589573775,2.599434447,3.932207441,3.900373407,3.991888338,2.445748272,3.921554948,3.280017014,2.085897369,3.498152452,2.502419009,4.35313376,4.692752306,3.357274039,2.434742208,2.905559104,1.949709085,2.758610372,2.087204772,2.759874844,2.718470766,1.663468346,4.854781512,2.449440911,2.227366668,3.909925874,1.428024793,3.315758787,4.111436859,2.407594524,6.02406472,2.514556909,2.227686868,2.433082112,3.092910967,3.088009607,1.772778181,3.07496199,3.797999864,1.830641003,1.76110474,4.03237407,2.652534837,1.827738299,3.223250985,4.266580203,2.427365393,4.062705311,2.845049285,3.442171834,3.564767663,2.006603694,2.65580297
2.103728639,1.980080773,2.666564938,3.057589718,2.192378519,2.618516052,2.059144128,1.789769433,3.551995572,1.292767119,2.160026374,3.438477072,1.560079822,1.901838796,2.56075736,2.595893137,1.936719554,3.014427556,3.078276564,1.463524428,2.268970046,2.383719388,2.754671999,2.786882175,2.165989436,1.460122436,2.231466359,3.693524712,2.530162782,2.320184958,1.81512342,2.069755002,2.886575102,1.729994324,2.533185776,2.604554302,2.306725364,2.746204222,3.761901671,2.840638119,3.583616967,2.322742063,2.894430334,2.56064068,2.338715396,2.891656206,3.123293462,2.615389154,3.283763211,2.183670862,1.745819682,3.268573663,3.164309905,3.159941334,1.732684507,2.357654354,1.998698225,1.360793557,3.206171154,2.831087137,2.194561114,2.317330523,3.143637363,1.213929568,3.016363538,2.397478401,1.688912079,2.87154581,1.576214398,2.063696443,3.230447867,1.43049687,2.772077935,3.296502206,2.534814934,1.531919295,2.394089599,1.473147341,2.130163777,2.36448643,1.994771793,3.383637572,2.552635319,3.21443343,2.788905605,2.812374131,2.329194247,2.579206608,1.988235037,2.691776973,2.690495726,1.791637869,3.192159587,3.451335793,2.759456573,2.957945766,2.798282903,2.810216306,2.135535843,2.540934878,1.960056952,2.804026032,1.81977005,2.612852042,2.473481126,1.301478349,2.017281646,1.985189845,2.047432982,1.880777692,2.630599221,2.852305434,2.117934083,2.254457423,2.362989473,2.091113579,2.752118301,3.372433878,2.865681772,1.913373263,2.288483467,3.008637597,2.39357318,2.607469217,2.363130717,1.861250142,2.934989112,1.99522396,2.41251449,2.693989881,2.544262032,3.502343713,2.455201327,3.944504374,3.562435615,1.789315603,1.900283594,2.712896302,2.711970244,2.190218528,2.318697155,3.029367424,4.2301965,1.736276406,2.852758672,3.228695407,2.19563794,2.762470954,1.616083876,3.505656075,1.721303046,3.812293073,2.451115377,2.900460685,3.685629166,1.194667291,2.124615285,2.492433171,1.206770056,2.660182419,3.587092243,1.663418507,2.701590646,2.113320988,4.150929168,3.166974387,2.35866958,1.631361977,2.664061138,2.750770814,1.858037001,1.859591133,2.526505875,3.148115805,2.309695167,2.071448026,2.159906496,2.824600115,2.382283989,1.889576109,1.877215935,3.752795993,2.375428704,1.862158778,2.621607557,3.227119819,2.84086004,3.186602055,2.407798249,1.279725652,3.244734557,1.640152606,2.304360071,2.520221171,2.325793379,2.802496754,1.597553984,3.006957778,2.55922611,2.60347121,2.379719624,2.270949676,2.191646015,1.885762761,2.361716022,2.440608867,3.002905737,2.33772466,3.159346175,2.012861818,1.732252695,2.09869908,1.352285951,3.394658987,2.34729768,2.642058064,1.713857444,3.156634471,1.46894342,2.238655205,2.78424918,3.615012759,1.987982835,1.619991707,1.575535965,2.32198643,2.149346113,1.5964395,2.030379975,1.782372548,1.704107895,2.084163064,2.782861356,2.221813718,2.075644094,2.11508421,1.456132545,3.453902258,3.263951795,3.034851961,1.83566075,1.258698962,1.668673967,2.521067536,1.978091643,2.319661653,2.165777483,1.941164926,2.30056918,2.020719287,2.749944413,1.906354899,3.124956033,2.185084096,2.908559603,2.236374798,1.603378062,2.406435999,1.273033656,1.663026192,3.708972136,2.251075093,2.913284497,3.087763615,2.405121391,2.238283491,2.2870539,1.41918702,3.134836583,2.670057002,2.410658042,1.925238543,3.250080295,2.760401159,1.388336691,2.478994911,1.870496584,2.421136772,2.407569172,3.739787478,3.101771068,2.534278256,2.27164952,1.462753775,1.560254674,2.876378749,1.678366375,1.692633224,3.34172416,1.933790217,2.009695648,2.017182928,2.162349347,3.119971463,2.656423081,1.850751279,1.481451187,2.797854561,3.119742196,2.694296892,2.033449731,2.137541443,1.908755087,2.549021074,2.406281167,3.049378233,2.749210675,2.872880595,1.559750385,3.699395709,1.709566307,2.542731862,4.056050464,4.178038251,2.494896462,2.534092413,3.510026447,1.607790989,4.413471544,3.028597156,2.82516956,2.508831965,2.258303765,2.303114407,2.001139523,2.109827021,3.280077139,2.40789076,2.001075624,3.080365604,1.50730172,2.904780858,1.631843412,3.232704899,3.1485031,2.357847375,2.324312961,2.351401522,3.593228152,2.405527268,2.188775502,1.492230727,3.130484232,1.52611195,2.026328527,2.513247823,1.909824669,2.03054275,1.859938354,1.632622555,2.538271865,2.665089742,1.960555022,2.850327564,2.905240832,2.032494399,3.573015643,3.281003311,2.691355059,2.242221817,3.296403033,2.998604233,1.846859956,2.959183551,1.797670198,1.907863643,2.092685837,2.323369618,2.703406098,2.574769004,2.41492462,3.065101427,2.304559179,2.973516997,2.613756516,3.426427079,2.071626108,2.196363989,3.159593113,2.902522594,3.35363621,3.908784308,2.110703621,1.2303526,2.367009976,3.519218455,2.929895243,2.076250776,3.413584629,1.668677666,2.901358021,1.708537277,2.983382111,3.274933859,4.712698346,2.281519835,2.326528935,2.418824107,1.892295765,3.658881074,2.277873555,1.512889776,3.582108047,2.53920845,2.480670559,3.089227013,3.864547485,3.160888575,1.801516683,1.605080386,2.387400135,2.001782051,2.043185353,1.955133161,2.211650134,2.262052072,2.897400224,3.124740567,1.997182779,3.032012546,2.758881684,1.680039712,1.277918128,2.279602671,4.237694796,1.445008586,2.850227449,2.52849076,2.027493755,1.942634304,1.77870092,2.92918958,3.96845316,1.899340421,1.631336776,1.470885269,3.390183012,2.595140347,2.392609907,3.592710576,2.837811729,2.72262517,2.233647926,2.228056677,1.85052407,2.296083619,2.943633838,3.587336038,3.038094947,2.850236542,2.489836823,1.736383036,3.024853195,2.125706529,3.891925957,2.510283856,2.04884419,2.689968498,1.375492469,2.99071156,2.840938927,2.17753309,2.296300849,3.120484108,1.920605395,1.801111055,2.437067971,2.712449328,1.697050649,1.83005058,1.765363475,2.203585804,4.123819384,3.084630611,2.888343174,2.222565373,3.322288876,2.117589129,3.113602152,1.940380348,2.467927715,1.579219865,2.58149736,2.245464558,3.119217993,1.914128534,2.940689571,2.282412146,2.900772945,2.959321273,2.358666526,3.285371947,2.896073272,1.66004491,1.705592541,2.831921057,2.895115751,2.633688466,1.856087197,2.442662877
2.249711083,2.940006413,2.98822154,2.434703322,3.033470279,2.406446245,2.235983775,3.509776788,2.348001501,3.019910354,3.555028544,2.51072422,3.494007573,3.250049487,2.63509163,3.212598285,2.831912041,3.525513781,2.382099932,2.691402894,2.937199953,2.599617809,3.234084437,2.632325582,2.951799717,3.786977991,2.547610269,2.424860478,2.53469935,2.591985029,1.88338823,3.349851037,2.084137415,1.517062986,2.285624205,2.420359114,2.924575836,3.050694156,3.277309549,3.580540136,5.554595675,2.891554322,2.314025914,3.123708868,2.821671455,2.544118763,2.763989441,2.45990659,2.505185697,2.930127672,2.940073598,2.387962925,2.424134637,2.398225072,1.925316814,2.635818508,2.247205161,2.089300329,2.898361326,2.707528282,4.479305946,3.42424177,2.665591892,2.518677752,2.730193544,2.605976754,2.348705497,3.813311617,2.373329256,3.398803247,3.105908052,4.091130317,2.447650073,2.897982648,2.136983572,2.511728302,2.818688743,2.1961198,2.857976496,3.02391015,2.309678739,2.756175703,2.857502501,2.568343725,2.684943465,3.41030161,2.027727167,3.282765425,2.349370142,3.279563766,3.734592482,1.786737873,2.44837051,2.14471128,2.711550727,3.88602204,2.368823346,2.407902758,2.322986872,2.754173817,2.566413225,2.618535216,3.446568341,3.21508691,2.793811262,2.818039738,2.612108553,2.914179936,3.701911625,3.023255793,2.278208696,3.507911749,2.127126238,2.760694738,2.950793321,3.019493405,2.58283811,2.436155706,5.286744043,2.040254028,2.642759485,2.951929543,2.963568998,2.889412736,1.868664677,2.603864493,2.354665896,4.338695398,4.296758304,2.385977157,2.023990929,3.194694584,4.559854711,1.746629346,4.919227924,1.696802993,2.903714313,2.797565594,2.283684767,3.411236765,2.988531312,4.264344668,4.043161326,2.420232493,4.141632932,2.292786196,3.561036999,2.307609444,2.99840128,3.247242334,2.780149216,4.615357925,2.644367365,2.935559195,2.605041516,3.495220584,3.371168858,2.515861807,2.403793945,3.156677954,5.75351145,2.743044488,2.589009302,3.127520895,3.117854058,1.914774701,1.530166056,2.503824054,2.799235157,2.76278981,2.792507974,2.924961132,4.123820004,2.155761184,4.115023438,3.315724116,3.703688242,4.886078924,2.174301985,3.028562559,2.522833384,2.023506785,2.669368256,2.335269077,2.057417493,2.376511072,2.546733692,2.862006545,3.219757639,2.991157682,2.631404831,2.384928591,2.605217812,3.385872404,2.884472708,2.605365957,2.926859628,2.436041536,2.905478672,3.089336228,2.972113571,2.53928295,2.687343652,2.383734041,3.074597947,2.696169037,4.037620476,2.97874451,3.145814807,3.500818697,2.622223859,3.704178813,2.173095785,2.274020541,2.671940793,2.55980156,2.963768515,2.98887582,3.218331557,2.465085576,2.090261268,3.285302571,2.545392497,2.217754046,2.444900519,2.58835675,3.015333508,2.888450532,4.711675589,3.894841098,2.81216213,2.727442859,2.834934423,3.503834027,3.275430826,3.071291112,3.140506656,3.129435015,2.54046338,2.766241191,3.082969815,2.947174705,3.561022512,2.574398526,3.816425689,2.477409062,2.682160169,2.39756924,2.547526476,3.075106786,2.783515422,3.222505726,2.392638766,2.875613319,2.524592568,2.770995326,2.17588757,2.976761061,2.559296626,2.095531965,3.041773153,2.322828436,2.267898705,2.672382133,2.691779657,2.13381468,2.693838779,3.764344063,2.432003122,3.699883965,2.71360806,2.73358189,2.241418798,3.576832246,2.39036714,2.871814426,2.556143657,3.048396642,2.479468812,2.8075953,3.856602741,2.183210351,2.355406139,1.925275972,2.967354829,2.654081375,3.110717167,2.193149428,2.312666886,3.020778874,2.31512245,2.878677056,2.617298764,2.781500302,3.169683591,2.184011078,2.420873517,2.419331489,1.57613562,3.105314654,2.743376523,2.189756168,2.831865029,2.488301861,2.333329321,2.699580787,2.925978946,3.278848513,2.269682158,2.804313459,3.044874421,3.091644562,3.959582698,3.510419051,2.267028913,2.784523933,2.728626872,2.186106324,3.160570217,2.204476833,2.15316646,2.344400582,3.314314783,3.081416733,2.597126052,3.525190313,3.206368369,3.333195099,2.564408461,1.91722822,4.264578765,2.459518481,3.083097366,2.332074016,3.733779212,4.119929185,2.390995912,3.116726959,2.196458935,2.62088447,2.348797996,1.908169739,2.494093819,2.988398979,2.806608108,2.258279517,3.246307067,2.829453165,3.64002439,2.164772793,2.75234572,2.705125375,2.649325828,2.757438269,3.002412347,3.689990113,3.136324324,3.77255966,2.724314691,3.398119058,2.589155852,2.511359036,2.679019149,2.624585768,3.003723271,2.328503793,2.218911645,2.449590365,2.731650422,3.484021616,3.089102976,2.004053056,2.49347399,2.496257799,2.538719604,2.35665292,3.107807131,3.437423898,2.882084706,2.659021621,2.537804361,2.793712445,3.842429529,2.664793493,1.914899165,2.640382217,2.357870755,3.192246086,1.545900059,3.040280318,3.30996613,2.997989107,2.957554179,2.788876603,3.130750537,3.469119455,2.619494696,3.173426339,3.155078089,2.569582573,2.431485748,2.588986378,3.035593825,2.270604828,2.666957298,2.52992983,2.453676966,2.527093447,3.304874445,3.16705887,2.856358334,3.843820744,2.840208569,3.825954127,3.069816512,3.193824749,2.455729001,2.141350272,2.471169702,3.907108596,2.408750565,2.645028071,3.308272669,3.597248618,3.450858744,3.013223901,3.149900799,2.734676787,2.294192691,2.400723104,2.911188153,2.600725153,3.822082022,2.99907586,1.691145392,2.755639457,2.943295685,3.344842877,2.749249434,2.510342229,2.877598179,3.124921528,2.565852037,2.267721916,3.441877331,1.963063306,3.363378302,2.279945047,4.402601533,3.302885999,3.340047625,1.587120757,2.342394189,3.000630143,2.658912055,2.98128827,2.392745206,3.206423505,2.126074468,4.936811136,3.680960899,2.512602189,2.584251788,3.014927399,3.594020896,2.737924245,2.723049066,2.876152827,6.350195089,2.378033125,2.688547034,3.207799139,3.218818582,3.027316137,2.15900553,3.206065055,3.0599244,2.996509858,3.982632851,3.519002236,2.204090441,2.560980122,2.320417628,4.70507607,2.968796027,3.840236127,2.619026211,2.297905618,2.932822703,2.869710886,3.016692731,2.675482176,2.638747738,3.375851745,3.737766332,2.887640363,2.190983174,2.151087447,2.637420407,2.752265702
2.277863249,1.459771089,2.48471394,2.274394881,2.600856068,2.493468817,1.725989212,2.440298367,2.662026342,1.9258384,2.535461068,1.558237844,2.243041904,3.000393495,2.07718175,2.096332504,1.966860418,3.614032959,2.279670245,2.093057287,2.870563779,3.932314202,3.201432582,4.062631124,3.178607603,3.60538099,2.961562595,1.875251216,2.761190379,2.617568118,3.294892367,2.843980658,1.616941665,2.043676521,4.586567374,2.579281247,3.206669719,2.220591972,2.901822673,5.800879179,2.32946615,2.892797101,3.105975025,2.324817987,1.950212144,2.10720449,3.063659011,3.224564137,3.477683579,3.009279784,2.026054287,2.551137464,4.13321603,1.499872606,2.537141132,2.58682999,2.328385884,2.554607392,2.428326063,2.842702092,3.238093673,3.140014177,3.489201174,2.491850894,2.92925875,2.95167363,5.884747232,2.209286689,1.912670606,4.229570219,2.39183968,4.219081065,2.496062759,1.820631291,4.462730329,3.085963209,3.533697159,2.477849893,1.630470534,3.637156077,2.723998293,2.519997672,2.549134891,2.896920329,2.34562124,2.798742238,1.821895652,2.137475755,2.497354645,3.431316513,2.472889453,2.668562178,1.955611974,1.82940554,2.654672838,4.528666693,3.002845048,2.007348994,1.773338298,4.291911229,3.062325495,4.930015079,2.589955458,3.121100085,2.327262532,5.112515352,3.637221617,1.831968879,1.687249717,3.666101497,2.428128618,2.498223714,3.049543166,3.012520407,2.066460974,2.922489141,2.23392006,4.040679318,3.428914555,2.496979652,5.189259758,2.912302089,2.744450435,4.439861105,2.809724174,3.341104008,4.080373445,4.070473568,4.117296644,4.089585492,2.337553851,2.787132187,4.163147701,4.386572753,1.510221756,3.619746511,3.722081798,2.341939396,2.513045972,2.161722054,2.015278367,2.769812645,2.457565161,2.126506642,3.680537285,2.766435201,2.233412255,2.535280269,2.886793761,2.481573208,1.672640713,1.84257087,3.280973423,2.377918121,3.135479861,2.52591491,1.950828934,3.007006594,2.620646717,2.114031928,2.271200484,2.182424323,2.246846866,1.843681796,3.32958001,1.885713105,1.801226036,3.043584236,1.439977784,2.616763422,2.055166198,4.42446053,3.341856614,3.502973289,2.365364926,3.435240453,2.841507286,2.140427684,3.772828169,2.620427624,1.946324866,2.719894147,2.018405556,2.478252683,2.515759514,2.076252206,3.40036537,2.604954013,3.36248981,2.468843665,2.717471067,3.429524094,3.999212122,1.556295763,4.488399097,2.117600838,1.935748711,2.255986259,1.907177426,3.448487253,2.439155624,2.064547374,3.288541971,2.210064263,2.314378536,2.525626491,3.74745192,2.941387444,2.472600302,1.629873676,2.353250187,2.271488843,2.220829438,1.896721506,2.78470755,2.386704663,3.319795353,2.732596472,2.265953232,3.745484756,2.198185727,3.622945221,2.149329152,1.595832297,3.417399127,2.63247449,2.149965904,3.218423789,2.236282232,2.931011512,2.111942455,2.5552121,2.149653449,3.939647262,2.027259211,3.768194423,3.213512712,2.584153864,3.041980938,2.210843504,4.555779143,2.454719748,2.03551955,2.414726824,2.289313189,2.351331603,2.233603974,2.080304428,2.049051718,2.658782623,3.384967681,2.415651089,2.580834072,1.51513309,2.205261187,3.970610657,2.943164053,2.021373058,2.980727347,1.509923985,4.386775552,2.838529377,3.112416571,2.424113634,2.47776855,2.58281337,4.456782164,2.227205416,2.977803876,2.499894272,2.360532855,2.358550387,3.391146942,1.858562158,4.804797091,2.196042379,3.79066725,3.914437985,2.117745626,3.103138906,3.451642706,1.778907827,4.477360903,2.848818854,3.908665763,3.047960987,2.196680926,2.40385415,3.871550967,2.222510108,1.936352035,2.693629607,2.487588123,3.242468492,3.09523716,3.507910674,3.2147099,2.357319103,2.857396186,3.221782241,2.852006061,2.256109913,3.742401281,2.584818775,2.234120124,1.82702309,2.020386521,2.613000776,1.558711415,2.039209706,7.591988567,3.142907903,3.156359758,1.919284654,2.154878577,3.022025531,2.832050538,2.949105389,2.508398197,3.701667586,4.185173871,2.261867686,2.820978275,2.11982283,2.224177597,1.672152296,2.333727812,3.048814824,2.151969274,2.617435928,2.966668157,2.652784127,3.923010158,4.163783597,2.715168961,2.042900143,3.161240133,3.486997363,3.006653913,2.476196618,2.126541289,3.230815753,2.264310264,2.981900928,2.610709539,1.613521043,3.528805319,3.22514018,1.79177265,2.343538514,3.022181343,2.112359648,5.85953467,3.412422367,1.723831032,2.213513477,1.871433936,2.431475105,3.231206209,3.984797457,2.616667986,6.110609323,6.114801901,2.315536266,2.11741853,1.529667492,2.432619802,1.965038396,4.532901695,3.768906875,2.342252543,3.793514428,1.557339436,2.982192981,2.043332057,3.290829603,2.434062174,3.757020197,3.314386481,2.509894348,1.99086302,1.758605819,1.945423446,2.087494463,1.831708623,3.609314941,2.139944902,1.877816657,2.671715031,2.379843453,4.556354253,3.669341206,2.499020898,2.009360426,2.23622434,1.846283002,2.771276625,2.309704085,2.946443564,2.469401842,3.52509103,4.217973472,1.884592087,3.060490734,2.532947562,1.611997258,2.249750329,3.944114067,4.369403082,3.22005444,3.464294586,6.229580098,1.949934781,1.970547467,2.863979953,3.147910436,2.929493613,3.22330869,2.637418076,2.335110973,3.807444306,1.119870872,1.942894451,3.15141271,2.482268376,3.595540755,3.045830659,2.660191176,2.825003618,3.196624479,2.127618605,3.743077683,1.937760546,2.596331595,2.035561606,2.28222191,2.436031963,2.908865172,1.631522252,3.070200554,1.791010205,2.577070352,1.942541249,2.462438817,2.816234594,1.546041339,1.95110425,2.908622088,1.634795837,2.823920445,3.278508216,4.408208639,2.499210897,2.741275099,2.768588411,2.560191127,3.094910601,3.937100843,6.10979772,2.956302864,2.349019888,3.049875114,4.202389819,2.990848532,2.261882689,3.302803052,2.406826533,4.128952999,2.610838921,5.017768254,2.619214423,3.050214196,4.114225669,1.741012587,4.450777624,4.618596686,1.783017966,5.841175668,4.573107819,1.544955671,3.018719588,2.567389897,2.933269906,1.832741944,3.734606262,2.84020194,2.665177987,2.332893702,4.515453777,2.072262373,2.345398355,3.197828956,5.432380376,1.906677909,2.595119547,2.150208793,4.359687543,2.70353569,2.330125564,3.707544756
3.976943471,2.795401766,3.451995821,3.505208209,3.916898915,4.551805431,2.883545368,2.34604289,2.986122456,2.537184486,3.01428275,3.206026245,2.592009202,2.216867736,2.094217493,3.217017934,3.246344377,3.670878958,3.252059025,1.836651104,2.446476645,3.857682226,3.964075132,3.161576684,2.411094544,3.181207942,3.887259695,2.234272856,2.604266378,2.141270396,2.897368869,1.832152591,2.415229388,2.141732138,2.06126347,2.537989337,2.832763442,3.404185583,3.880343354,3.993761571,4.584514728,2.369253489,2.983365422,1.932138886,2.906780709,5.251077056,3.254097423,2.10885004,3.24147793,2.7412,2.565398208,4.068573573,3.209537465,3.505357751,2.755519236,2.560103751,3.319420923,2.05925542,3.511586911,3.511381175,2.719436669,2.533916567,3.365651756,2.226693562,2.188616399,2.625492254,2.852177601,3.065226108,3.096005307,2.6770645,5.307414356,2.275322219,3.179890702,3.987415645,3.110373525,2.610667286,2.606463971,2.513268714,2.52931462,1.921105274,2.011919527,2.729866664,1.801457225,3.311028418,2.517083506,2.817784904,3.73215004,3.546992989,2.99744371,2.770417713,3.384614357,2.038390881,4.029838061,2.241436959,4.132099367,2.665244036,2.203866342,3.055635141,3.254138292,3.595295981,2.363917516,2.455691076,3.437036347,2.393106232,2.939777394,1.485940119,2.133582404,2.224218021,2.406071388,2.909156246,2.759945257,3.229340545,2.225121722,2.516899437,3.376639024,2.122233396,2.915204289,3.442600416,2.106037624,2.812616125,2.380543865,3.7757817,2.538845168,3.083654109,2.582204998,2.650222632,2.206274503,2.625617842,1.954873287,3.131856783,2.671602938,3.767293784,2.762701937,4.675973408,3.817254515,2.394837613,2.473196898,3.489897809,3.151101992,2.631612018,2.322711271,2.438638722,2.653544449,3.046929529,3.109032249,3.584751319,2.986577037,3.556492417,2.184515772,3.192114322,2.309910679,2.765661599,3.061929046,3.040483028,3.150937178,2.633052549,2.807838554,2.710259451,2.517639006,3.065761381,3.630801163,2.471206861,3.222849558,3.761098874,2.697185139,3.289868722,4.505565991,3.062775701,3.022355186,3.49637267,2.69739493,2.840964575,3.164064333,3.335504026,2.596837733,3.97779065,2.074794808,3.376971141,2.661494974,2.404965523,2.541538821,2.626649858,3.02589735,2.455443185,3.021674929,2.909526715,4.302438221,4.09302552,3.762171852,2.132117553,3.000091496,2.338157156,2.522936881,2.657785609,3.387998121,4.187852717,2.759552401,4.305598444,2.973750805,2.365439899,2.455159629,3.016406005,2.948809057,2.839755144,2.398770619,3.187766439,2.657484626,2.142517898,2.900293664,2.348683359,2.864443275,1.979466611,1.767650977,2.362716223,2.933501881,4.236433579,2.5154163,4.387817894,1.715893385,2.770163183,2.352951467,3.983422195,3.031906524,2.095219868,2.567742451,2.644910313,2.861718455,2.072472861,3.241104733,2.218392581,2.956408796,1.676580682,2.420118032,3.060321559,3.15504384,2.814793465,2.763348637,3.630974889,3.195839703,2.631760264,3.067662099,2.112388211,2.550213489,2.54237429,2.467055922,2.824813156,2.439680266,2.895879602,2.990414181,2.218067457,4.183259993,2.631414632,4.36563157,3.473362769,3.063410761,2.886626704,1.97516837,3.40243358,2.02414814,2.573950271,2.945953841,3.823890623,4.400941114,3.364168579,2.813703258,2.525757478,3.097943409,1.990022502,2.33388064,2.986751575,2.84612143,2.208844421,3.045957053,3.195291419,2.170393509,3.332758606,3.225648077,3.215232316,2.708512927,6.159014478,3.085178141,2.553716339,2.990838286,1.847552704,2.259329334,2.852273697,2.39267745,2.416637147,3.409014049,2.626857201,3.084417655,2.604527939,2.936069381,2.982413526,2.479194149,2.728396631,2.906604227,3.767880958,4.511342713,2.882306435,2.573066339,2.396804386,2.040552749,3.256018566,3.164304182,2.991609846,3.686547825,2.952752432,1.96945407,4.029189315,2.578101706,3.416288609,4.555180655,5.473054141,2.676880554,2.638047041,2.285061898,2.723102437,5.783655933,2.693507599,3.928162385,2.184187945,3.717532684,2.774941144,3.570822534,2.954624708,3.75317054,2.731575804,2.778030647,2.257891932,2.538398753,3.455678895,2.491575374,3.657380724,3.053118309,2.909336389,3.135027585,2.97728115,3.325189852,2.174049335,2.801926916,2.470372118,4.63919291,2.843041456,2.300961262,2.734778972,2.708539298,3.136500775,2.475821081,1.806770839,2.871010775,3.308466953,3.40233109,3.472759803,3.424437325,3.204302561,2.695669146,3.083197386,2.012762962,2.167887583,2.297704792,4.029355406,2.697708015,2.312246929,2.226000464,2.156686875,3.32105235,2.173992389,2.80051639,3.34006646,3.088016837,2.772815466,2.833866198,4.809847981,3.093108715,2.469477195,3.291918212,2.202500905,3.400878061,2.581317346,3.260799189,4.755610083,3.120912856,2.96073712,2.04205341,2.693725449,2.846268769,2.821942015,3.047466445,2.358041201,2.90512425,1.93618207,2.170086087,3.718068821,4.426967076,3.064237108,2.154689152,3.631612038,2.741843028,3.416302278,2.630905466,2.4802689,4.002867115,2.460024914,4.003696478,2.57721869,2.270781928,3.028855795,3.050208684,2.327535063,3.029722504,2.514467257,2.64002588,2.087700491,2.675094733,3.203042603,4.037220552,3.49699522,2.369279628,3.60093056,2.592517012,2.330780942,2.108448004,1.945312521,2.690145965,2.635555498,3.301382763,2.460738604,2.724593674,2.581760688,3.729803779,3.882500152,2.976098114,3.030884319,3.094877467,2.396561581,4.227181317,2.938542679,2.929834204,2.663062238,3.034525854,2.73014866,2.843700372,2.800323197,2.952875202,3.1307408,3.133418874,3.499307457,3.812966611,2.459507763,3.018761094,2.491808973,4.668888719,3.200390599,2.292988581,3.057219339,2.892214508,2.983729829,2.259648654,4.411944954,2.31105978,2.60464701,2.927497728,3.645528579,1.594658069,2.412311308,1.884863149,2.576010357,1.803667559,2.154560421,2.137820024,2.572528658,4.061627862,2.950401976,2.652995078,2.672674304,2.914208506,3.611668628,2.855661977,2.876109885,3.324375187,2.721770689,3.881769785,2.851096735,3.399149329,2.153844802,3.854106615,2.388990181,3.202114313,3.248471947,2.360320596,2.480648301,2.708682309,2.833591082,1.927982836,2.981217807,3.746549631,2.515355249,2.304031473,2.832092843
2.93143566,3.143093717,2.583054504,2.566683015,3.384408067,2.850423942,2.619894251,4.187056943,3.147387297,4.020305663,4.112631297,3.162153697,3.513081177,2.460132734,3.305284668,3.360205661,3.250568723,3.621676535,3.934427751,2.879840819,3.4514313,2.697667327,3.480675445,2.8028803,3.010952686,3.067579726,3.331076834,3.806824645,2.865984106,2.871515658,2.759509425,3.901810526,3.125566395,2.109612395,2.44019043,3.301059449,2.842151527,2.928651644,3.063339199,4.191333053,5.869471754,3.713018574,3.085482724,2.72075898,3.04424944,2.861256381,3.01526028,3.155477146,3.084613032,2.93420541,3.354070988,3.054062914,3.428762484,2.991354339,2.401025643,3.145763494,2.557537363,2.25919795,3.622958745,3.365991473,5.299448852,3.878804144,3.014691487,2.824898434,3.199618846,2.973983625,3.412186109,5.125571582,2.975160117,3.48565932,2.548768853,4.936661871,3.162501368,2.941219175,2.595499459,3.163464881,3.278511029,2.835981319,3.566474782,3.115839049,2.75442048,2.520295516,2.333181401,2.956027374,2.896060438,4.461879784,2.851571785,3.226167505,2.81725593,3.366064526,4.616188111,2.393692391,3.398224437,2.703749295,3.717015819,4.155429415,3.271264607,2.65344188,3.576962697,3.093775803,3.211574274,3.03508545,4.413663684,3.375118509,2.80719875,2.899106923,3.30453743,2.240918604,3.163047246,2.887590641,3.117537967,3.588028277,3.7307072,3.260550246,3.546843755,3.465622486,3.009224834,2.806843325,4.662264258,3.048991352,3.185886278,3.332803985,3.357009086,3.172340141,2.712838506,2.924133199,3.233360404,2.394136664,3.958430427,2.508981243,2.69053269,3.801257795,4.958761254,2.12694604,5.846029407,2.390363219,3.329236219,3.655795901,3.348071895,4.464288689,3.616469051,3.859108668,4.968053895,2.903825897,2.993592125,3.056981849,4.342690299,2.716552809,3.632097094,3.47652658,2.355105743,4.421549564,2.392807038,3.263229514,3.337403237,3.916569637,4.246570804,3.124090139,3.213206259,3.864506107,5.928905097,3.987483132,2.841987534,3.583894674,3.18677343,2.959363898,3.19635929,2.733093613,2.799158935,3.256836018,3.171164849,3.149518696,4.153039533,3.24485705,4.337472486,3.664702063,4.030164646,5.381707473,3.125692164,3.356073548,2.485815385,3.111804187,3.727833303,2.972606998,2.52521579,2.797884852,3.219856803,3.210374807,3.749494077,3.458471686,4.028404471,3.173726422,2.982397533,3.77715401,2.724046614,3.599471225,3.138364785,3.243253415,3.570070448,3.226673193,3.250525865,2.256788752,3.109319241,2.751372454,3.010700657,3.103541735,3.246598665,2.990313186,4.000624823,3.871428641,2.980598618,3.670385705,2.415013116,3.205664622,2.909774795,3.153263188,3.624606958,3.247934787,2.813309363,2.303497196,2.830656461,4.207647883,2.181497917,3.305655541,2.970055457,3.335158616,3.215481073,1.908811011,4.08831302,2.435403344,2.840443686,3.344998852,3.217790603,4.209726644,4.087106043,3.055211086,3.175943059,3.655603878,3.123542601,3.669175476,3.646976545,3.801096428,3.272295693,3.186917499,3.555806461,3.257862408,2.924616981,2.492743643,2.356770703,3.434814597,3.749972799,3.547910302,2.876121069,3.957232446,3.369655507,3.257813006,2.725176685,3.323616396,3.07341103,3.279458736,3.267883884,2.274501315,2.991137472,2.903103051,3.655070957,2.609547841,2.801107918,3.631738126,3.227773763,4.052189841,3.135793164,3.806723779,2.976599867,3.964758237,3.083960758,2.779629728,3.379428621,3.938771786,3.015763475,2.700060125,4.050968874,3.694164272,3.051614789,2.523205435,3.507762628,3.42588483,3.59719604,3.275046868,3.085244091,3.615001916,2.808522481,3.441485116,2.950421704,2.229524903,3.772265369,3.188946139,2.966070335,2.9072117,2.137937655,3.21665603,2.669199541,3.215621115,3.498818564,3.012664404,2.615979554,4.169646225,3.323826988,3.742216363,2.044577403,2.834006041,3.27692445,3.512291443,4.382908401,4.42271934,2.504568634,3.294701436,4.505358519,2.539243364,2.679635721,2.70455353,2.568948091,3.373866957,3.657294599,3.143476469,3.006611606,4.235007779,3.900836747,3.925611357,2.492684753,3.021888915,3.593090381,2.917987596,3.716311282,2.427438685,2.953039069,5.82358457,2.264183919,3.156759725,2.938136944,1.979496275,2.628985329,3.45159125,2.888271188,2.574128196,3.529423315,2.306360633,3.275249714,3.48413991,3.718807826,3.238845071,3.144598733,2.907524384,3.539453072,2.971848356,2.366233219,3.293724067,4.313253619,3.620410426,2.741924792,4.052757405,2.424921298,3.001263314,3.302449963,3.237405667,3.39289472,2.98758205,3.01896952,2.987726037,3.382648901,3.874875156,2.749949567,2.764519453,3.242034965,3.244109248,3.151201454,2.340100803,3.322290846,3.160756869,2.686923415,3.568106195,2.868207171,2.783428024,5.03602336,3.244257963,2.840321151,2.720296217,2.398528926,4.458415414,2.792867254,3.623870842,3.146231979,3.284286039,3.521132367,2.733527951,3.08591869,2.976452819,2.787111058,2.812448265,3.792178185,2.462114534,3.511736096,2.15122127,3.637739136,3.952169899,3.460609462,3.484891284,3.305269974,3.076702147,4.337771795,3.246205863,3.398913853,2.406890079,3.48950634,4.082292506,2.163750034,3.889493637,3.15601281,2.608762536,3.016265277,4.380845013,2.945338856,3.412811532,3.733367468,4.37044016,4.139302258,3.567479814,4.152128987,2.93791543,2.128970666,3.189554689,2.317315089,2.934801914,4.549789411,3.027101105,2.585348247,3.291347533,3.559966998,4.568335248,3.269276536,3.402817673,2.889552709,2.99755381,2.965795121,2.923930801,3.828445425,2.467618232,3.444803314,3.004510534,4.124534331,2.879867097,4.408161804,2.493229927,2.473429664,2.637487221,3.364881926,3.610864713,3.32268722,2.762741572,2.518450333,2.98763914,4.344799997,3.273551492,3.355800951,3.583075617,3.41698887,2.960218473,3.177371709,3.620047901,5.712848075,2.740593593,3.466622833,3.304509399,3.275563012,3.640459411,2.649555133,3.816303956,3.289952202,3.257435189,4.684438407,3.454675617,2.867857894,2.909296432,2.609972913,5.441139248,3.555162297,3.71497773,3.342424214,2.770346886,2.482575906,3.3216484,2.812567377,2.977392546,2.908924409,1.796180485,3.744704492,3.037177615,3.36733413,3.198815801,3.260701561,2.927565928
2.257576791,2.154198275,3.004511333,3.044527045,2.524295533,3.739984586,2.715763655,4.219678003,2.658024076,2.327732189,4.928173699,2.237587651,2.605845996,4.785375378,3.314805289,2.562187239,2.992434392,2.947415916,2.649751487,2.1763015,3.322630115,2.449918084,3.038635614,4.925197437,5.487664769,3.157258658,3.060318661,2.140703788,2.4837596,3.619044769,2.630655214,2.965011143,2.260581253,3.391832513,2.648461006,2.529417447,4.715286121,2.646047979,2.727733177,3.527357294,3.108969836,2.777754963,2.931035984,2.802530951,2.984153913,2.96910806,2.628363365,3.105762593,3.44368584,3.116004619,2.174987419,2.163853615,5.974903327,2.113533875,2.910714389,2.900272938,3.107208835,3.280778851,4.149058911,4.510190576,2.954031502,3.668592905,4.061149077,2.37455637,2.557104219,2.471807134,4.619429157,2.557092039,2.711955216,6.417256098,3.791690974,2.190886743,2.944972772,4.252730172,3.42134615,3.988498395,4.260012685,2.293221732,2.6734978,4.325930952,2.35116644,2.569811604,2.707930744,2.455980646,2.686209523,2.493682248,3.24921759,2.445379964,2.888388105,2.790134582,2.651979055,2.98443667,2.546529451,2.029689143,3.133167056,1.873583719,3.136494991,2.627859193,2.70472341,3.26994171,4.165376265,1.901037722,2.583021823,2.40405225,2.393913867,7.297086397,2.647446304,2.254250467,2.704740254,4.967669543,3.147800292,2.790618016,2.791302604,3.031451319,2.773707626,5.01285355,2.575448221,3.573505512,1.795695947,2.578676316,6.282075223,2.820418292,2.521753665,5.089476283,3.135354492,2.352546611,3.360300792,2.80633069,5.966205564,2.888069286,2.914533069,3.009379382,5.221375515,3.760381389,2.142267178,2.140871338,3.268510084,3.525788659,2.771568257,2.220622197,3.185662282,3.241647914,3.351880869,3.135285623,2.556537069,3.127727167,2.967219709,3.05415009,2.966762759,5.460086016,3.218204873,2.835318112,3.800945688,2.918948566,3.678218788,2.948832417,2.103273082,3.682652996,2.018881439,2.55711177,2.630938503,2.5313536,3.413825064,3.218009821,3.443272931,2.873369017,2.576831014,3.539414285,3.124609642,2.463089369,2.225941841,3.182052748,2.619909682,3.950855889,4.136680861,2.119003293,3.675082221,2.59167147,2.499585439,2.938797857,2.063541718,1.97015399,2.361391808,3.144722726,2.123388452,3.161398338,4.553504691,2.723301169,2.874347426,2.624685176,3.261605543,3.918023205,2.319837021,2.486045932,3.533593531,2.614845775,2.068901402,2.180207959,3.345328524,2.333431099,3.880102135,2.467559495,3.814193277,2.658040332,5.728731332,3.801693258,4.568027715,3.113486593,3.656008381,2.688385457,2.614934975,3.332722522,2.736414747,2.922162914,3.67380553,3.049054007,3.415408795,2.173875776,2.114434896,2.15226709,3.139495608,2.329200328,2.198377275,2.542618212,3.933491849,2.516333908,2.99499862,2.479572309,2.659660509,2.209091342,2.828894921,2.665157747,3.33800115,5.047590871,2.536935783,3.189799724,5.515778826,2.398842848,2.778248344,3.147596187,2.76721618,3.688457541,2.689788935,3.211773011,3.830253242,2.985708839,2.758007373,3.155232482,2.756941935,2.574635493,2.959826593,3.158797343,3.671320609,2.60189739,2.589032208,6.093971618,3.354988055,2.220893077,3.083875605,2.959307867,4.382008246,3.290213712,2.564410106,2.248490796,2.989023578,3.427338974,2.902856471,3.497491212,2.386398166,3.536360639,2.941651016,2.835168189,2.227569897,3.218830344,4.43049599,3.6724693,3.266603387,1.586892815,2.82996886,2.957785352,5.396986831,2.791260446,1.924106098,2.147572182,3.150071185,2.729514975,3.302866916,2.614408513,3.386421714,2.458230906,3.695393836,4.230128309,2.685912598,3.983558685,3.351935689,3.384699108,2.275476806,4.113823344,4.087495445,3.057410271,3.04184487,3.245826623,4.213416113,3.254956275,2.911806487,2.464999416,2.739066522,3.906789597,2.125409935,2.367650431,8.138379142,2.962444357,2.638045728,2.837166242,3.265546576,2.906094324,1.722799331,3.188048602,2.986740231,2.776472356,3.08166864,2.019468107,2.244464113,2.838091053,2.847718636,2.414328333,2.04777141,3.460044026,2.634450693,3.296898306,2.683199767,2.594946153,3.850137641,3.649845314,2.493063063,3.112124454,3.674686319,2.326552338,4.324923095,3.53466513,3.209108446,3.765863201,4.33191781,4.255401551,3.62862057,2.335819337,3.369195206,3.442673566,2.726043209,2.146097621,2.802287584,3.209991099,4.109106285,2.954539824,2.640413347,3.206769165,3.008172414,2.894517503,2.812265984,2.185642566,3.322665583,3.528908783,3.581390621,2.307863565,2.57529202,2.653504072,2.419931708,2.823968649,2.232160142,3.386797723,2.832087584,3.579948948,2.402202647,3.337743531,3.82532828,2.747045989,3.506119425,3.1544527,3.394308437,2.946587257,3.102126719,3.008923964,2.922046176,2.664708649,2.493219717,2.956223138,3.699596956,2.734842876,3.375790689,3.494565674,2.325983416,2.123495138,1.920852255,2.657793903,3.408082251,3.172264152,2.896550084,3.247276186,2.224137476,2.283347655,3.299908561,3.237574483,2.49983106,2.516371742,3.478611981,2.525019451,2.328670762,2.745804051,2.610715702,4.155460791,5.252193725,3.368700724,2.257598118,2.144042611,3.492603905,4.138354811,3.98380523,3.413712469,2.821357849,2.968655361,3.352110277,2.465852874,2.568296074,2.403270187,2.377020372,4.543140403,4.030157271,2.31586008,3.287906046,5.565194467,3.196670052,5.207998957,2.129515673,2.829914853,2.635452281,3.145361301,2.478846197,2.036040248,2.723314198,3.545730151,3.228609681,2.481806857,3.094033121,2.490726092,3.179219501,2.708243361,1.932524879,2.812922167,2.90990097,4.462676773,3.478275911,3.396483148,3.490115159,2.008388369,2.69602918,2.790898013,2.456359095,4.621459833,5.821797594,2.492709018,2.840925381,4.925506568,2.131960056,4.207311349,3.457145622,3.75190891,2.358108457,2.951266095,2.650033636,3.909088985,2.856089779,3.444239607,4.36473671,2.846748374,2.416124937,3.383661315,2.183363014,3.200489333,6.124273753,2.184225681,2.625818669,3.504473538,2.108085424,2.218905695,2.919833586,5.001205096,2.83044108,2.938193118,4.460230096,3.22509365,2.83251418,2.274717141,4.437618721,3.006929296,5.242576871,3.734998191,2.359128164,2.874162899,2.383850668,4.165454491
4.698425555,2.795727208,2.918137893,3.45486131,2.273065853,3.922526624,3.21063808,2.023819316,3.201315435,2.572186559,1.911678629,2.895536328,2.245202054,2.574734396,2.54856176,3.462613739,2.755570841,2.125194057,3.200173882,2.315730439,2.421760069,4.133320027,3.442854744,2.880850243,2.735079146,2.831697816,2.510811198,2.280731518,2.030244909,2.629474585,2.861235493,2.062338158,2.84226358,2.07679109,2.360310865,2.816892421,3.033077124,3.031421368,3.136236082,4.810793781,3.10503999,2.73852921,3.060769712,1.837221913,2.738494964,4.546209114,2.847599098,2.337309958,3.317031065,2.993644298,2.781355201,1.801766271,2.824585157,4.389446272,2.767383822,2.660417852,3.446872706,2.43234115,2.176363993,3.816503726,2.197253629,3.331468342,3.719300368,2.212211378,2.232205578,2.741539555,2.931461065,3.036041876,2.485328802,2.611036489,3.200662607,3.195664005,3.030422466,2.752675098,2.145481197,2.475782527,2.593176623,2.668191456,2.172494649,2.134873063,2.014851089,3.044807031,2.31913144,2.933289594,2.406143364,3.644941649,2.95532459,4.191797779,2.984204498,1.957883437,3.649367305,2.224065276,2.787961068,2.632741214,2.869736649,1.701599881,2.329406753,2.96786801,2.780497198,4.198213523,2.201340337,2.678605165,3.331476474,2.818833505,2.966364623,2.477620345,2.402086558,2.56734115,2.876293125,2.744929988,3.018804239,2.065774294,2.599787525,2.795442162,3.162589053,2.141191142,3.575624222,1.936034928,2.483127896,2.29217209,2.0797746,2.757954866,2.591880588,3.041453413,2.117683972,2.331621671,2.729324243,2.4317603,1.969809296,3.153750703,3.592600044,3.059441805,2.891358116,3.703582552,2.903016591,2.303195329,2.363452657,2.882241412,2.736712104,2.753779213,2.260532129,3.002053393,3.112517093,2.913498847,2.863187144,2.854272938,2.098541494,3.940671799,2.049914022,2.547493544,1.964774088,2.646201953,2.927884386,3.562278282,2.048152316,2.683811315,1.924918974,2.620583946,2.399481073,2.363685628,3.189330336,2.902359936,3.468041542,3.583085883,2.642481716,3.759384226,3.448953186,2.89656841,2.608406346,3.019753156,4.007990313,2.494208958,3.045889943,2.792648071,2.586471624,3.690913615,1.914318831,2.65854815,2.701850522,2.593173807,2.805836843,2.720740256,3.464883441,2.583653027,3.001025134,2.198690894,4.311466448,2.213876401,2.660530629,2.475995239,4.278512427,1.939148704,2.718617238,2.826833371,3.057744501,2.823800133,2.706981886,2.777055077,3.185215705,2.184772109,2.657091027,3.637468803,3.153753714,3.553820327,2.743023874,3.760913993,1.708908928,1.901418557,3.908617073,2.296249375,2.772778164,2.470614671,2.444851539,3.140269801,2.925338449,2.389289114,2.326608117,2.589987606,1.947590523,3.218710908,2.229153887,3.823285145,3.578491959,2.726867073,2.449190155,1.746459813,2.294008367,2.320904887,2.28274768,2.024561197,2.424055826,1.866027276,2.745630553,3.687901635,2.937420187,1.912120204,3.619182663,2.652936727,2.729106421,3.043262512,3.443757287,2.510517278,1.62486026,2.933794446,3.042664035,2.95670944,3.044586078,2.203884188,3.247079906,1.736729891,3.331080153,2.739395293,3.432579805,4.168766433,2.982521508,3.045802951,2.470795685,2.133073579,2.215154946,2.405958568,3.257916194,4.789445893,5.882845882,3.94005398,3.08644796,2.550214611,3.126031912,2.358877288,2.929696428,3.906596246,2.448256234,2.00025132,3.579475918,2.847727314,3.007703389,3.107341388,3.582620243,3.332427764,2.191945467,5.868475271,2.543240501,2.974395179,3.273359198,2.292499111,2.336998252,2.304095427,2.922370509,2.546863811,2.854566841,2.292972615,3.704795822,2.66835702,2.89616183,2.669876459,2.218649252,2.925325831,3.007504795,3.07662564,2.684611239,2.323814712,2.361561482,3.091255098,2.329368358,2.816446976,2.82865974,2.505850278,3.150349237,3.099526599,2.717192383,3.187395534,2.227687532,2.83415811,3.554169651,3.741605617,3.28749106,2.650918991,2.673616004,2.715177125,4.903182128,2.222167774,3.558617668,2.194979139,2.738842106,2.610085367,4.16152041,3.048710634,2.73470338,3.292629837,2.607102461,2.181470395,2.651955614,2.624349942,2.742608381,3.702373706,2.409838127,3.780263907,3.190251192,2.066688193,2.986044797,2.97207762,3.099572954,2.393678288,3.297984734,2.698461332,2.628216892,2.807094815,2.376475131,2.437655252,2.525597561,1.981210181,2.842589889,2.852168897,2.704216924,2.778244997,2.362051068,2.74842842,3.12542091,3.35746426,1.870614828,2.547544213,2.065019346,3.717857083,2.132741289,2.391251949,2.542547508,2.49127943,3.329112399,2.317356959,2.213473467,2.66976108,2.807462732,2.32520811,2.982324644,4.595690892,2.655826882,2.555757094,4.302635036,2.92205289,2.639326751,2.024746208,3.706532942,2.878330443,3.032169894,2.525326628,2.184630102,3.067182716,2.97212,2.096672949,2.451552449,3.12835222,2.476448359,1.902653782,2.678779852,3.745641337,3.807422778,2.705598603,2.237415801,2.852958151,2.342815408,4.460477196,2.76808689,2.418219299,3.673948165,2.541309786,3.4368601,2.368813107,2.522539312,2.809948227,3.220747847,2.719517708,2.361369957,2.678816801,3.007147567,2.32367423,2.906465489,2.939389825,2.823688911,2.808590882,2.527239673,3.573418459,2.832991847,2.904820574,2.041302803,2.146516305,2.534089545,3.112748421,3.100024,2.798249215,2.862122952,2.975120087,3.280996037,2.718533925,4.049570316,3.948718482,3.369950799,2.317378524,3.418750567,3.089705962,2.307210286,3.315845037,1.824695345,2.849936611,3.748534615,3.221646011,2.631678509,3.08183431,3.196058927,2.671173709,2.836104197,2.686600619,2.800136644,2.720875469,3.384426255,2.605001305,2.588936274,3.166520715,2.983961413,2.566453229,2.45347913,3.96275989,2.974027217,3.083008032,2.729866003,2.394286843,1.955212982,2.184239234,2.201645762,2.272026584,1.883339719,2.516640399,1.636878287,1.981118246,2.860678905,3.970207693,2.353129022,2.546926724,2.797171669,3.138715164,2.849186939,2.67241699,2.77002404,2.915206954,3.560196422,2.658765766,3.556591767,2.349146365,2.31897421,2.122035154,3.179938655,2.662120331,2.248051442,3.261346176,2.563969905,2.245596801,2.323865103,2.969770397,4.236993832,2.823263696,2.314128966,2.18113696
3.588237092,4.106079901,2.52609512,2.5956971,3.256345694,3.137652359,3.083735408,3.935932149,3.163876715,3.335934629,4.739513522,3.048870992,3.406423571,2.816134142,3.185659905,3.346558893,3.36767202,3.389268692,2.893017372,2.844317288,3.196637281,2.920622372,3.343736999,2.946321854,3.453246516,3.136347624,3.556439513,3.843740416,2.346040605,3.535593669,3.091411547,3.131098039,3.581514714,2.365626202,2.955934477,3.218249688,2.737946487,2.76885225,2.51034508,2.817112108,4.96924951,2.758948489,2.991754231,2.77446698,3.12222595,2.343396629,3.629795016,3.068695548,3.140880838,3.085637096,3.158574395,2.79817309,4.022427237,3.212473927,2.740234911,3.664587171,3.246918036,2.916362678,3.853710778,3.24443443,2.914584229,3.411021399,3.213836142,2.936720666,4.056861091,3.107205067,3.429004131,3.92449352,2.687056248,3.387326062,2.396860512,3.475714689,3.416162941,2.702161453,2.483536766,3.09648186,3.279485936,2.533767224,3.201218434,3.156000842,3.217188038,3.069972045,2.78852297,2.886312588,3.045229218,4.925272415,2.512907196,2.790602283,3.700933108,3.304318438,4.001983932,1.807970579,3.719082941,3.060234511,3.747488248,3.784535193,3.475476863,2.788555737,3.198293623,3.063657448,3.161179436,3.081002745,2.846010444,3.177073001,2.972630514,2.894267317,2.95805136,2.386094423,3.282566727,2.8444938,2.645893485,3.856807993,3.496603878,3.292174841,3.04854748,2.551885144,3.04444469,3.186767442,2.045160928,3.060143685,3.074899233,2.618973944,3.50701696,3.375573247,2.694033159,3.357961533,3.097273091,2.978139518,4.051128886,2.557211716,2.97394872,3.108770887,4.254609442,1.890358475,4.763071839,2.253433991,3.30802942,3.55769388,3.577425147,3.395114312,3.148387879,3.572875028,4.51891254,2.443379363,3.267404777,3.084801847,3.261847507,2.734101161,3.39202906,3.210460807,2.513026561,3.650908416,2.557122625,3.52720375,3.927757785,3.118103426,4.7685535,3.143920775,3.99222753,4.497154432,3.888926612,2.719893839,3.491972968,3.303299444,2.732610632,3.448780803,1.92372642,2.841444723,2.917688894,3.210853676,3.123312288,3.279371997,2.776625683,3.230301562,3.56514599,3.147440985,3.081372772,4.227280149,3.033794526,3.440080074,2.298591471,2.635677201,3.369671498,2.896490924,2.668232117,3.037452411,2.65690554,3.197262956,4.081793491,3.45345952,3.112692946,2.399721269,3.018376819,4.3818892,3.300297364,3.113540656,2.56005167,2.913801812,3.501558729,3.171711753,3.338216571,3.281173185,3.152528843,3.065427404,4.445336196,3.261576517,2.938840472,2.566014156,2.773534831,3.357931787,3.005242337,3.434273284,2.987838981,3.01050034,2.791891798,3.331488101,3.587273948,3.091211352,3.211765756,2.426064561,2.858255157,3.618357065,2.969392261,3.80088949,3.38875197,3.314374669,3.325758445,2.83411013,3.459777531,2.208890298,3.015249584,3.546896036,3.546483238,4.116077914,3.82880089,3.115922132,3.163082817,2.596887312,3.456111432,3.775951046,2.858147899,5.159353262,2.947393509,3.098830675,3.749799586,3.350614398,2.544294791,3.352184273,2.222562477,2.863409051,4.057881766,3.635360348,2.99557874,3.652149824,3.492454368,2.912294568,2.952491978,2.74768018,2.907254779,2.828897021,3.389012954,1.932340086,2.922685614,3.438136561,3.19662102,2.891967169,3.286707421,3.353103175,3.455931973,4.68582506,3.007002521,5.016534043,3.103597507,3.905213991,2.426357132,2.779739379,2.463864522,3.489528026,3.112757433,2.889537176,3.560973296,2.407607306,4.115976235,2.529152083,3.514962978,3.341559844,3.958658316,2.955683845,2.873716568,3.522363892,2.578374547,2.672122688,2.953688357,2.60593282,3.592781792,3.317764524,2.720255056,2.911247761,2.63739183,2.34269266,2.869328691,2.828128256,3.334185641,3.306054397,2.676490844,3.076115579,3.062760556,3.47786446,2.690730676,2.686120053,2.823836479,3.960672518,3.864398304,2.820803494,2.469184308,3.63685598,4.51493323,3.733640124,3.252746694,3.280406627,2.597445462,4.040224075,3.499903184,2.582540079,3.457235081,4.524200895,4.013902625,3.583914991,2.62074852,3.32703372,3.059410129,2.932459093,3.421007842,2.368429926,3.081935167,5.675197864,2.797919732,3.536762521,3.293531412,2.111578907,2.431275236,4.20820823,2.809171418,2.754033555,3.118265337,2.099934786,3.709881607,3.542789738,3.877233871,2.666984414,3.430341512,2.219593835,3.603366891,3.167803126,2.211690701,3.816676115,3.868297206,3.258266609,2.816082219,4.544297649,2.294812652,2.899767266,3.20644145,3.31330022,2.693260627,3.066971805,2.922742415,3.317862176,2.711196515,3.198949775,2.960583987,2.500008972,3.795693727,3.464410549,3.494140938,2.667432392,2.952934946,3.492453674,3.217573059,3.495899983,3.775170675,2.929172999,5.461804135,3.535095823,2.585415217,2.22745194,2.526524967,4.778812437,2.734217017,3.626019165,3.662797629,2.862998583,3.174687303,3.340078359,3.146594739,3.651129979,2.896328017,3.185172926,2.655272742,2.421774959,4.188066718,2.762640898,3.051360946,3.195456805,3.157580449,3.419683323,3.016357978,2.813355973,4.477517661,3.290248975,3.834378517,2.208606528,3.383351054,4.831584985,3.609208812,3.003492839,2.990040166,2.23672146,3.327481363,3.306637308,3.139953787,3.719265955,3.08929863,4.270952494,3.841815304,2.925753748,4.029255606,2.909706691,2.862308494,3.224498876,2.585904383,3.223621828,3.432555144,2.615684286,2.652400417,4.185585121,3.730094408,4.250284037,3.1124386,3.381134586,2.760676631,2.594036752,3.588313881,3.024074497,3.612563859,2.553876731,3.852248907,3.231683632,3.30165114,3.048113351,3.741004963,2.544740206,3.038277376,2.79290789,3.541970781,3.309359099,2.93048198,3.034550042,2.908073554,3.113091741,3.862941408,2.72310877,4.010092945,3.277248958,3.249921326,2.766311518,3.312761044,3.31901684,4.365449485,2.794617982,3.688887314,3.320377486,3.621563428,3.612579347,2.806209132,3.644204976,2.887421581,3.055719465,4.262497035,3.394621964,3.084702839,2.806795718,2.552383576,4.035419931,3.955363354,3.706135309,3.143020871,2.708146587,2.764368597,2.280480405,2.855506286,1.773000608,2.959583479,1.921074247,3.548836167,3.117989348,4.123767324,3.649732729,3.07788668,3.041590632
2.816521868,1.688949552,3.547375191,2.953152308,3.243329852,2.538563132,3.240542851,4.828927717,2.853767175,2.859270463,3.266446395,2.035430745,3.028742668,5.432672793,2.371833556,2.835879074,2.955758617,2.37871012,2.850310584,2.947817195,3.000667898,2.298160627,4.462800601,5.0301935,3.440051943,2.453924845,2.834323556,2.173967462,2.665409569,3.423124034,3.673658014,2.624823847,3.968605085,3.051594266,3.340721327,2.942800255,2.901389767,2.142285437,3.109525552,2.764737268,2.696986206,3.562972785,2.753954636,2.478104283,2.365126145,2.927575086,3.305522837,2.304316573,2.640602733,3.223643096,3.369593004,2.634661373,3.955445022,2.038354886,3.148404015,2.781590726,3.356904559,2.891958652,4.819351213,3.021047924,3.304305677,3.305311455,4.32652047,2.223973548,2.320006702,2.802385247,2.228997333,2.478079192,2.679599235,5.582956611,3.144514809,3.091111217,2.829078975,3.16681449,2.980491069,2.826051375,2.930693902,2.836996702,2.271630095,3.620784509,2.95546519,2.426133,2.614960583,3.501596274,2.642270701,2.514256227,5.055742595,2.296554698,2.717673893,3.512609253,3.107700443,2.791071092,2.331493051,2.495190938,2.813576338,2.351912899,2.741202063,3.016492364,3.252795837,3.006149636,4.107663888,2.418910216,2.641144124,3.126545587,2.592357007,4.601295092,2.682805424,2.599422697,2.368674233,3.940758094,2.858357815,3.283330881,3.95873349,3.542564604,2.980880696,3.251890445,3.059941477,3.145157179,2.393373742,3.266485987,3.19954333,2.844040231,2.694968305,4.011726715,3.4188909,2.589218801,2.399938605,1.840108174,3.396774545,2.428990608,2.393363419,2.772598662,3.346386561,4.401462301,1.979708,2.493752225,2.552700226,3.186633948,3.024490676,2.392459641,2.68909387,3.301712343,3.51909335,2.094229599,2.631619928,3.093892298,2.124261599,3.573353714,2.600664863,5.137014199,2.130439731,2.827663422,3.140471473,2.393046442,2.939354833,2.92191729,2.472173615,3.434723018,2.639097769,2.69472283,2.477078498,3.116335669,3.173175183,3.213349401,2.890553505,2.488084451,3.184353932,3.534222526,2.859705887,2.137033653,2.046205135,3.157989948,3.440890026,3.443713065,4.842435462,3.170219319,2.246489949,2.754875427,3.717145086,2.810495286,1.733840439,2.353757513,2.984679722,3.343043366,3.388928385,3.416592708,3.679476984,2.263395141,2.640200755,2.716205741,2.668523381,3.647183239,1.954357633,2.875997721,3.269874913,2.165731726,2.835277382,1.738214764,2.959532478,2.781295118,5.874141888,2.947257252,3.32088687,2.707146652,2.863809613,2.923226195,5.584815126,3.109773668,3.245992629,2.686541949,2.810949398,3.933362631,2.29726327,2.649662999,2.84785597,2.452761746,2.745232411,2.675768225,2.929517627,2.366559284,2.599637115,2.781680388,3.68579003,2.567695518,2.433570246,2.811224917,2.687633196,3.663903063,2.471637733,2.517131928,3.042282313,2.612626222,3.192324348,4.435553243,2.365710875,2.457561208,5.37635182,2.714698011,3.022771168,3.315779123,3.161371436,3.174300988,2.290881603,2.378112184,3.724728434,3.039620742,3.384853538,2.169621152,2.626994681,3.220699172,3.022214757,3.386984648,3.641052552,2.268486827,2.333565757,4.440869704,3.14934652,2.455992395,2.784273804,2.473377335,3.217041241,3.257865932,1.909789683,2.757159345,2.860230124,3.295347402,3.298941147,2.122385531,2.270903138,3.49783447,3.02208641,3.049559956,2.391371224,3.341626854,3.443544991,2.809876174,3.83865161,2.786922667,2.925814309,3.715373719,4.173506711,3.021696654,3.082088699,3.096404438,2.331170029,2.602820652,2.805119576,2.8549637,2.811664737,2.509771244,3.17400335,3.542783824,2.906828225,2.894427566,3.565119912,2.572130221,1.991053227,4.456036038,2.899550238,2.543647685,1.777879211,2.867404723,5.882891391,2.65252463,3.035517222,3.983646029,3.135202304,4.790430006,2.576391102,2.930206289,5.602031389,2.182139162,3.3226967,2.572067522,3.389467707,2.511362425,2.324523931,2.315019293,3.361235449,3.662207652,2.749771963,2.312507416,2.539606513,2.978907404,2.859296478,2.698966703,2.685151107,2.794061643,3.4203073,2.984040237,2.393594521,2.834668683,2.657350273,3.368863603,2.261618967,2.501676532,3.45439508,3.286542957,3.69132383,4.370654698,3.366329287,2.801844415,3.588076884,3.737025431,1.655734142,2.850155565,4.877886574,3.097968901,2.354717665,2.123693105,2.773591711,2.94446799,3.449807963,1.991495309,2.920063181,3.12746075,2.602952789,3.970759819,2.076783681,2.542326384,2.95605318,3.862777725,3.387148051,2.663291598,2.614135607,2.645479714,3.0508221,3.222520085,2.271666556,3.828400841,2.702995832,6.152561024,2.902603152,3.100468857,3.34826101,2.450335285,2.692687919,3.34591331,3.182190056,2.956297553,3.330428808,2.560559409,2.474528272,2.265681364,2.735838625,2.600679258,3.816691891,3.11551567,2.468255083,2.659898544,2.63633694,2.93576734,2.418522751,2.298311499,2.856975277,3.342698868,3.09787581,2.712082473,2.016919113,2.382698554,2.608387379,3.758761405,2.184070686,3.179286772,2.803482168,2.743277981,2.515906186,2.584977603,2.918210207,2.885695376,3.271949719,3.163267529,2.926112665,2.392987191,3.634224473,3.80730539,4.439172336,3.336915335,2.628311986,3.252573059,3.310472784,2.791304017,2.7609541,2.86152891,2.441437978,2.852705651,4.293812455,2.599895225,3.321928361,4.147193804,2.625531505,4.774988918,2.50253948,3.331917593,3.059542364,2.92600465,2.84495112,2.064960068,2.808696344,2.516559659,4.196387569,2.480455051,3.109410505,2.878168789,3.100615037,2.642148859,2.370700988,2.960950011,2.806872871,4.224270974,5.5741694,3.788167966,2.924535016,2.012842417,3.683378808,3.117761271,2.021318679,3.157505942,3.89046299,3.434892171,2.833481593,4.858056849,2.397141799,3.027234537,3.240032042,3.11290491,2.596165219,2.74812684,3.286081431,3.227796452,2.78691809,4.046554403,4.51585145,2.482203928,3.21547088,2.673367755,3.05357857,2.838173298,3.424908791,2.148791256,3.144210645,2.879017344,2.711529053,2.762724591,2.588052883,4.521895697,2.504493092,2.280114792,2.991352173,3.062471293,3.113831265,2.612008104,3.436705015,3.137498416,5.490819239,3.6537909,2.672378358,2.441232348,2.346692829,3.513658378
3.607544941,2.145506253,2.289278559,1.788192434,1.546142312,2.826646641,2.67843051,1.65634707,2.237214354,3.015767853,1.190053282,3.282240691,1.92939937,2.268173489,2.176347859,2.026174141,2.34663243,2.365046859,1.817304065,1.792313628,1.284090455,1.884193094,2.349761068,2.435180119,1.714053067,1.42645496,2.174745745,1.801022756,1.656458536,1.603098203,2.242152593,1.917953765,3.092338451,1.959508271,1.923226874,2.815736063,2.373635253,1.652226347,2.195803142,4.690439825,3.409811178,2.200794806,2.538138004,1.107355217,2.437945588,2.270664374,1.686881786,1.993367124,1.640301274,2.025502906,2.791329116,1.410810888,2.396522909,3.688178764,2.390950503,1.662396174,1.707610167,2.422471153,2.451021369,2.522080645,1.74707307,2.208302835,2.830763234,1.413549375,2.477585734,2.80271714,2.173189284,2.871511513,2.148312824,2.229690807,2.562333378,3.130688913,2.627013849,2.261922287,1.511348823,2.247792788,2.422169681,2.454901025,1.634538553,1.822574441,1.50461452,3.070301495,1.857775496,2.351408951,2.740449186,2.585997352,2.24653952,1.541703618,2.470831437,2.17473224,4.629054973,1.79170411,2.480843704,1.7345556,2.451286785,1.196676451,2.336700104,1.99252275,2.857002788,3.316263251,2.030388814,2.461823031,1.746798936,2.360893861,1.968928464,3.073218715,1.401756462,2.315129763,2.165868584,2.485031583,2.610802576,1.987504516,1.939403391,2.117831764,2.757135501,1.80828696,1.222836267,1.364481184,1.888590162,1.855809395,1.790337818,2.56513875,2.071005913,1.937305162,2.276938478,2.638454377,2.481455839,2.085738902,1.455161527,2.698160673,2.440399575,2.845877119,2.566417365,3.187350413,2.510699804,2.027769425,2.022236415,2.408538133,2.320633557,1.809847603,2.650912764,2.546871989,2.682023579,1.243494275,2.342087927,2.376078142,1.673943268,2.994445671,2.776272128,1.643326594,1.704331726,2.028793671,2.455456721,2.867760897,1.807453972,1.788251376,1.593089179,2.614032999,1.71429506,1.887746519,2.606331039,1.882434531,2.468962591,4.124156688,2.671392958,2.762372951,2.83457336,1.82662139,1.782645313,2.798917692,4.618509599,2.526079964,3.33865673,1.984720865,2.52431503,2.200978305,1.882648995,2.333606716,1.652914056,2.525776795,2.580342325,1.966721109,2.830793126,2.207096371,1.567419182,2.992758684,1.52986416,1.72123993,2.622075199,2.068457384,4.572350362,1.552883428,2.510676086,3.004332981,2.919059758,2.056096443,2.356246845,2.238031957,2.868672385,1.804408619,2.362560706,2.137372782,3.288747525,3.428644858,2.178181747,3.247414855,1.467579002,1.274482843,1.938355497,1.897687043,2.523855158,2.347860258,1.500093681,3.031922713,2.432398575,1.009240478,1.637522765,2.202933285,2.579953017,1.860119996,2.112625621,2.862846654,2.822679114,2.297878148,2.237492383,1.226788145,1.504099549,2.081881559,1.49776282,1.350852602,1.85507936,1.414679992,1.874236476,2.538373886,2.543786728,1.610264703,2.969471703,1.910841417,1.825146732,1.872310707,1.846690309,2.399867295,1.568453734,2.921390306,2.961151706,2.971202753,2.081855907,1.558851695,2.818693043,1.376963849,4.019254265,1.658907334,2.866580012,1.512175426,2.971658336,2.492641993,2.347912583,1.93038066,2.002031922,1.928926418,1.793687926,3.282001612,2.695168935,1.643839994,2.40183782,2.140538443,2.452456354,2.554575588,1.962320097,1.73917487,2.221377774,1.90497867,2.300313652,2.314691422,2.504091727,2.104896184,3.891907753,2.51813767,1.732853075,2.273087595,2.26791366,1.365659712,3.02654284,2.045348219,2.433423043,2.518725029,1.934440252,1.862159634,1.315001694,2.164223473,3.506711166,1.605592977,1.354210054,2.269696284,2.020163611,2.353225071,1.779946702,2.505865063,1.952742065,1.907310202,2.049244385,1.985165071,1.548150986,2.64070687,2.280292872,2.29801466,2.103631612,2.760384712,1.97195952,2.739952002,1.859832586,2.761255629,2.78227208,2.131602257,2.644016151,2.746135134,2.108963676,1.725276035,2.85772061,1.745794157,2.259310854,1.312613563,2.11700984,2.43360137,1.048699642,2.902769227,2.16202637,2.747444176,2.091306188,1.919867438,1.712324692,1.615977103,2.479100899,2.520738423,2.047704945,2.754367492,2.851034923,1.541037594,2.711713051,3.310253087,2.439325556,2.131916364,1.878667657,2.257973743,2.337471362,2.813188685,2.065787761,2.158639665,2.02847818,1.683111074,2.51369504,1.69587474,1.755680775,2.278813114,1.862106342,1.895137737,2.62248642,2.508183483,1.421052449,2.408103189,1.554826742,1.486039598,2.556242319,1.953819463,2.056563491,2.386187633,4.610343394,2.039715776,1.966806502,1.450795876,2.734953881,2.333201749,2.263678985,2.74364455,2.72801838,2.249590039,3.860210833,1.663576247,2.274795811,1.449276875,3.678294358,2.297386158,2.039586929,2.522737071,2.069442267,2.122192827,2.253988599,1.948204738,2.615003241,3.317515755,1.937609008,1.736460003,2.105031304,2.394130237,2.844990779,2.058538083,1.748075975,2.797088581,1.759875131,2.676221198,2.289771581,2.386683686,1.550744556,2.198276598,2.63140326,1.985934318,2.571703775,2.123652489,2.434344379,2.624155455,1.798227141,2.419936243,3.499938182,2.137702536,2.003722892,3.142516167,1.557646076,2.510940977,2.185902178,2.319920326,2.465641754,2.133639357,2.117395356,1.863297262,2.64710251,2.465107185,2.802379757,2.024760064,2.134099245,3.093919449,1.767139795,2.059745134,3.251726652,2.564557362,2.334224207,2.28463092,3.310690827,2.884561797,1.442580563,2.81958682,1.74899503,2.18143756,2.4522416,2.300043898,1.849357073,3.451740739,1.730579474,1.687044863,2.860558651,2.402730992,2.632038015,1.944251496,2.127017168,3.588614057,2.195815635,1.884663889,2.664158303,2.033551319,2.25911142,3.438430413,2.071432361,2.991678932,2.01578917,2.470387669,1.360960534,1.902694382,1.905279807,1.616379858,2.281335691,1.900587695,1.6515666,1.665154929,2.7254876,2.784436124,1.881808929,2.547919339,2.332752059,2.550232361,2.366141116,2.689107918,1.925182602,2.559111828,3.08315333,1.857758064,2.161795815,1.795260109,2.804633376,1.838687736,2.480637233,2.08492972,1.644898203,1.998225349,1.784397739,1.599015169,1.894240551,2.761998413,2.650595868,1.810857857,1.415784584,1.895698588
2.530160797,2.361431126,1.855096558,2.220092453,2.71074883,3.058739584,2.924240471,3.445420459,1.798640351,2.110778571,2.495961337,3.10274302,3.027781625,2.725107444,2.858988889,3.109201208,2.772515951,2.871266577,1.882763598,2.506114531,2.616553121,1.790408278,3.138553654,1.800358721,2.83088085,3.035797507,3.114131432,2.718646487,2.252061249,2.737143563,2.72385242,3.69728347,3.013064363,1.987577053,2.795026233,1.927889302,2.59640634,2.505229747,1.79014526,2.423584835,2.667346066,1.902351002,2.36491958,2.496068256,2.387424854,1.931157333,2.944363391,3.111363485,2.622311468,2.446388162,2.497865216,1.824164603,2.105239926,2.903195685,2.53345836,2.403102296,1.989129086,1.788157248,3.402545345,1.946286919,2.173460207,2.254386727,3.145886986,2.426413727,2.960670103,2.423816736,2.72140774,3.558975131,1.610254579,2.944628569,2.159370497,3.060543866,2.54342915,2.579330917,2.445878629,2.548611513,2.751128177,2.175292712,2.577956509,3.076492098,2.584918872,2.639242639,1.666604073,2.621930782,2.828366688,2.891558979,1.47108918,2.660865455,2.531210287,2.803172127,2.401069192,1.450083668,2.987152199,2.864771341,3.388008832,3.223430794,2.602714463,2.533683689,2.365110762,2.124594035,2.730442942,2.367445312,2.382475082,2.794089326,2.727488781,2.835132754,2.543504136,1.764278719,2.680716779,2.841246309,2.133787777,2.606310932,1.993670984,2.518032979,2.546492722,2.207711876,2.373604534,2.436055217,1.953435931,1.633792684,2.554172319,2.3910899,3.439092229,2.637306313,2.335197937,2.790772256,2.716630254,2.748113299,2.467236931,1.939807613,1.930351334,2.450620727,3.510046865,1.209460488,2.483287837,2.078921114,2.813356721,2.255952505,3.108544405,2.542191791,2.470485286,2.441857502,2.233829675,2.308389836,2.695679226,2.366952942,3.05226275,1.654470505,2.62644065,2.731068072,2.603009996,2.32376604,2.3565706,1.860086427,3.726647854,2.512553763,2.810428294,2.874824569,2.957299111,3.231763267,1.816644895,1.69032399,3.10756054,2.578115978,2.286960077,3.521175843,2.478639565,2.473538489,1.986205436,2.29707111,2.713907502,2.719961814,2.550522366,2.874597314,2.786966766,2.761526975,2.275071193,2.609907909,2.38881762,2.995710591,1.765854001,2.103262465,2.216872403,2.308428477,2.12959721,2.653753002,2.48465225,2.155800807,3.165196093,2.595046545,2.73617325,2.020189944,2.054048695,4.48203026,2.677083107,2.375846245,2.170456483,2.635924792,2.9838363,1.872380283,2.916289847,2.621086452,2.065349323,2.823814432,1.984139421,2.700305753,2.355056079,1.321493259,2.446344889,3.034840554,2.645078326,2.76323281,2.811776366,2.386529782,2.791633333,2.892210057,3.649242349,2.528165944,1.924997629,1.899978792,2.926224905,3.009872062,2.08438471,3.283093672,2.168367185,2.631877342,2.6057613,1.975166544,3.062899605,2.136405328,2.444826589,2.880348554,3.371486997,3.264085065,1.523021098,2.516312258,2.653412874,2.434267324,3.358600728,2.805704581,2.465036543,2.953940355,2.664341908,2.862222836,2.772837334,2.672558358,2.424837099,2.587293546,1.145224121,1.802565037,3.366731859,3.073890742,2.363332861,2.868801222,2.105820177,2.309007503,3.470199875,2.102260044,2.753010788,1.713498468,2.840521224,1.083516948,1.943771974,1.738185007,2.842735871,2.90098968,3.05321043,3.15486966,2.705601385,4.113302967,2.301008674,3.01923929,2.739525519,2.692137215,2.030932049,2.214459804,2.285115076,3.007643487,2.259531101,1.974622219,3.001873413,1.829867179,2.609672746,2.367222748,2.591077629,2.892392619,3.293226368,1.867198122,2.264186101,2.366987919,2.626275005,1.982926235,2.916235649,2.371877118,2.852419745,2.848067992,2.185879428,2.628826762,2.134263224,1.590853889,2.560864532,2.33694279,2.204391202,2.422009802,2.180924637,1.621167929,2.667772727,3.091973506,2.318107894,2.287316572,2.451208305,2.411496429,2.625950551,2.284815868,2.40653536,2.878401506,3.14929456,2.62915865,2.770616943,3.197315746,1.36628871,3.124382044,3.257289442,2.332462805,2.768961903,3.175347538,2.464304878,3.101030105,2.233964445,2.99988965,3.018875275,2.419661824,2.625969256,2.124108645,2.363016581,3.354829706,2.087177766,2.835200556,2.77172702,0.768955435,1.858919325,4.270981628,2.610955169,2.885758927,2.876595969,2.259638145,2.120169164,2.634079985,3.657522728,2.420983195,2.89011389,1.274093159,2.380157431,3.173075394,1.591452691,3.23072538,3.441582243,2.736500425,2.397262913,2.929110726,2.074382676,2.320348344,2.718554512,2.890393276,1.892065282,2.596154785,2.542980766,2.762159446,2.331504311,2.769603245,2.553099256,1.308901342,2.945440923,3.106523986,3.247717484,2.838014276,2.199784198,2.838002295,1.501975279,1.951956507,3.663303537,1.809963924,2.79748911,2.343060128,2.379109732,1.83013832,2.206886473,4.294482107,1.486796712,1.882453503,3.256031392,2.233563857,1.760096765,1.997580405,2.886509234,2.602684869,2.174965674,2.276799053,2.494345039,2.081042625,3.443787949,1.054517327,2.41607156,2.018672568,2.972076923,2.539123416,1.981628993,1.930210474,3.129581525,2.561636324,2.690016768,2.245574716,2.940728161,2.996932335,2.412185394,2.615201915,1.438724704,1.692754698,3.353673964,2.117547926,1.722298439,2.877393764,2.348656892,2.131295326,2.611991676,2.684569971,3.709736222,1.5511108,2.217086226,2.400929956,2.184106108,2.925979003,1.839005384,2.120424543,2.244022976,2.450024179,2.56316783,3.566443788,2.742436188,2.607045542,2.514537462,1.888259923,3.643586191,2.666142401,3.167768555,2.16693519,3.668900997,2.711591391,1.885993094,2.762162633,2.787664852,2.47240116,2.351063701,2.472278435,2.756060954,2.648246512,2.680469333,2.417549468,1.894304027,2.775711924,3.387965875,2.787819855,3.248317398,2.742057425,3.356115837,2.472208669,2.801723025,2.506835167,2.973090761,2.612129045,2.142177239,2.552552613,3.488189543,2.684841173,2.9899999,2.99571039,2.610943481,2.608795036,3.011479286,2.560163684,2.688949195,2.626224345,1.693574228,3.689098864,3.543880772,3.002898961,3.116905965,1.949364644,2.212034352,1.50739723,2.514579324,1.774715332,2.785177745,1.45074696,2.896655938,2.512422569,2.586202251,2.254721183,2.588083763,2.06195687
1.987192433,2.262207193,2.35109813,2.468691325,3.676273553,3.109687565,2.521035447,3.348465402,2.226961207,2.589104277,2.717327166,2.148139864,2.115215446,6.442147434,1.815168722,1.943095537,1.194152028,1.82929536,2.197390319,2.286527273,2.539910024,2.002566366,4.421146972,2.149674257,4.911789946,1.934642025,2.170488004,2.378199798,2.069393189,2.418951807,3.808905372,3.177582788,3.510578788,3.157731087,1.932376687,1.418775242,1.987409552,1.426575237,3.327494053,2.448158429,1.565225184,2.347438157,2.081970678,2.297397957,1.678104552,1.17476739,2.279683858,1.889668729,2.132683342,3.038604038,1.848082022,1.675635487,3.799949795,1.163431214,2.836848391,2.031315909,2.470047231,1.896977065,2.907498096,3.108491576,1.977583474,2.654714984,2.284438612,2.073124983,1.83868834,2.744893728,1.583026468,1.931097391,2.055358397,2.132526396,2.232295755,1.705768261,2.444431369,3.123239591,2.504123926,2.040098687,1.920849522,1.770840533,1.730477719,2.080426278,3.187194186,1.398592378,2.22719886,2.410174661,1.461527334,2.147923858,3.202973652,1.705667051,1.645158496,2.658486887,3.385822626,1.191858146,1.94792558,2.121591831,2.039473948,1.929392678,2.348432932,2.015727299,2.52234033,2.954557402,2.760441981,1.888608862,2.062571427,2.217911073,2.278518108,1.728451249,1.411467413,1.673844033,1.823264609,2.908795034,2.345267835,1.681025128,2.712987491,3.289480884,3.040269966,2.046548114,3.471435911,3.826600077,1.546178216,2.223846629,2.370465999,3.433096234,1.430558328,1.749895328,2.474600389,1.955504306,2.977356856,1.382120327,2.223519479,2.354127071,1.934003229,1.964283485,1.780754258,4.88311742,1.93260322,3.849398632,2.367970487,3.039170015,2.937156377,2.116269334,1.826399861,2.975407742,2.66815317,2.132000167,2.226064803,3.678399468,2.466284611,3.714051879,2.015204347,2.572626193,2.108764085,2.382086184,1.630241927,2.19060082,2.746293127,1.963618702,1.835302043,3.155179734,1.74237243,2.42664375,1.837691118,1.540296328,2.718252816,1.981576456,2.386650951,1.894038588,2.309031254,2.069546285,2.175796928,2.106676529,1.859974862,2.059932497,1.715402735,1.888074136,3.25784852,2.019052564,1.523644363,2.203733868,4.249141734,1.978302849,1.975326603,1.451707568,2.257614671,2.267171923,3.009114341,2.488682278,1.974892855,2.225658944,2.586768875,2.50328333,1.833606812,1.987234365,1.95057052,2.339607993,2.520762326,2.153709949,2.087017432,1.522572821,1.699186377,2.197512485,4.437627556,2.346607739,2.526746155,3.170646754,2.084053994,3.556569883,5.889874801,2.568135545,2.542948462,1.526761218,2.168426211,2.798423095,1.537117324,2.148258292,2.913512127,1.780035152,2.356547294,1.889201539,2.515325895,1.898323779,2.776648774,2.085106091,2.287854736,2.04904008,2.577106876,2.692246673,2.443243842,3.432680877,2.852966313,2.36550073,2.175829107,1.449541512,2.350867019,3.075095581,1.709557163,2.072013026,2.155366582,2.510832661,1.911998472,2.381316156,4.987407705,2.008381776,1.755041682,1.846965615,2.466198202,1.782883977,2.199652822,1.535134726,2.573761154,2.729698441,2.397632603,2.168869502,2.885342656,1.190564038,2.464509446,2.813885098,2.179691703,2.610904854,2.602007111,2.340194024,3.115733443,2.656176981,1.230657276,2.17192049,2.392116417,2.237694339,2.043513501,2.085125582,2.246929758,2.901074005,2.435820928,2.774094423,2.238802129,3.272341596,3.087846866,1.91776306,2.33958413,2.295509583,3.278147655,3.295235192,2.297284161,2.134695063,2.159111849,2.524964977,1.785174639,1.702777533,3.353179417,1.696093581,2.46159096,1.816823582,2.272447715,1.840836346,1.777107945,2.1851191,4.210202717,2.552841073,1.832466877,3.806373923,2.710804486,2.050050303,1.683100465,2.919711482,3.037720625,1.888774797,2.760152831,3.870043797,2.0723251,2.954450732,2.720611573,2.572256714,3.575103786,1.74934623,3.004946334,2.357680088,2.048921171,1.976484606,2.030978095,2.34327248,2.902463121,2.126035137,1.827980887,1.9185171,2.413175873,2.724215903,2.224708633,2.140301668,2.179249034,2.027304523,3.104478555,2.888098425,2.190819403,2.254031886,2.389335101,2.913495195,1.699585096,2.725879829,2.181849649,1.700783213,4.00806183,3.396683742,1.777964829,2.635166249,2.813196204,2.9325148,1.7078741,1.989967392,4.366772906,2.617179672,2.116021723,1.660367115,1.680280246,2.735193912,1.555252697,2.042645874,2.203598984,2.402348267,1.951898119,1.490992034,1.917867772,2.574075966,1.956196297,2.805987368,2.32211364,2.36962632,2.01190295,2.19769183,3.377816766,2.050422923,2.165382797,1.888092402,2.214715262,3.062102779,2.38887151,1.70078872,2.426406683,1.913647237,2.358515468,3.436407792,3.604856783,2.335751806,2.49543633,1.60648934,2.255814028,1.859674773,1.910011798,1.80797209,1.676843078,3.255835837,2.691253319,2.343151242,2.196019762,1.92951904,1.499070573,2.355627572,1.331828329,2.82272194,1.972794302,1.479444998,1.775361758,1.877375503,2.637250007,3.388715869,2.139232377,1.551720945,2.261769231,1.772407531,1.967835903,2.278514555,1.914593005,1.595698153,2.22668606,3.285934192,2.311487327,2.494784137,1.681020643,1.811520659,3.930226646,2.368895363,2.187034734,3.191347837,2.577896005,1.86887609,2.229869452,2.651879609,1.971361784,1.952970543,3.40360716,2.219238411,2.889444195,2.5348494,2.437472083,3.462310112,1.64656168,2.070030224,2.784041711,2.54431816,2.075271663,2.021180672,2.15421626,1.911030008,4.595643241,2.78263714,3.049224175,1.616845633,2.147718599,2.333210867,2.117180837,1.727843909,2.294523914,3.245390649,3.811525817,2.115391797,2.074604798,1.66132392,1.747126764,2.180309784,1.785705983,2.850494356,2.074251061,1.822323154,2.221759421,2.403419781,1.35081154,2.708332202,3.280197043,3.149862894,1.566243172,3.067651536,2.129760515,2.18351759,2.667416987,2.568644315,2.716434781,2.268901757,3.230439671,2.293659163,3.224470566,2.075905968,2.832972069,1.576113353,1.582255772,1.962785369,1.966937666,2.277933021,2.288092862,2.536866449,2.010570633,2.171509059,2.204484939,2.386926118,2.991726085,2.128775481,2.723479707,2.91270557,2.804042342,3.254662023,2.182095291,1.910575375,2.040941312,2.808329995
1.843145772,1.754441592,1.482231592,2.257333774,1.802874913,2.044884072,3.147118048,1.434095884,2.150651557,2.244191456,1.654202322,2.104698346,1.949486084,2.47137943,2.012814061,2.331891627,1.788740586,1.655620692,1.680663595,2.059535273,1.325687483,2.296347277,2.139245192,1.850799542,1.584977024,1.696167306,1.952815142,2.262807763,2.150841013,1.780165951,2.388764814,2.134150784,3.35315959,2.488141604,1.444575733,3.541298895,2.330037719,1.866388383,2.229797599,3.710509475,3.546077593,2.1137171,2.965057396,1.632392106,2.92181471,1.813161322,1.874132248,2.140419878,2.026962052,2.785918896,2.074714847,2.130152808,2.698780854,2.527524051,2.154790668,2.022342439,1.754464766,1.768076956,1.693449188,2.309529655,1.681307131,3.069472807,3.573874839,1.60436793,2.628197033,3.503360119,2.060111371,3.195431198,2.432199657,1.910457797,3.006214801,2.584989311,2.315019488,2.676725462,1.896102134,1.865395459,1.698018868,2.371364278,2.257912745,1.879413359,1.739957448,2.646352498,2.220408617,1.63515084,2.945137765,2.249244188,1.692916074,1.673211594,2.718442044,2.197433692,5.351106332,1.596060767,2.047097181,2.613029516,2.00356079,1.452855708,2.820957887,2.571890922,2.36293986,2.324842962,1.658727309,1.861907956,1.7974845,2.337601477,1.915952246,2.711023315,1.805319332,1.740221544,2.374472542,2.973066552,1.956995864,2.413183828,1.865535021,2.482358824,1.766831988,2.755097213,1.992756433,1.604735927,2.27901622,1.822807097,2.117350873,1.970186971,2.137023187,1.854519703,2.032277767,3.294042967,1.634855739,1.933147619,1.959850563,2.181058649,1.998046739,2.646950044,2.042475436,2.131760932,2.518918724,1.27891653,2.253805258,2.429631788,2.854667687,2.548757262,1.969428397,1.803174699,2.281283291,1.975883212,1.773259834,2.713017222,1.798741547,2.524373356,1.753061219,2.175398014,1.92698531,2.342026793,2.550963124,3.012080542,1.856897815,2.99492742,2.123362875,2.989374125,2.123334692,1.807072681,2.930805049,2.513810281,3.266775658,3.43737053,2.237529347,2.947580245,2.76827346,2.323159079,2.510875528,2.627510888,2.250025214,2.820908535,2.899579749,1.641098886,3.11990236,1.967369029,1.828737064,2.063340231,2.153610769,1.678241926,2.201512673,1.77182852,3.118505679,1.786416576,1.608247653,1.764309702,2.18559073,2.173390394,2.460055847,2.014390333,2.14394701,1.562143122,2.620820264,2.831003281,3.087711887,1.734146795,2.049982393,2.077474568,3.12065063,2.655589497,2.447651942,2.039756017,1.944734318,2.878244992,1.847684722,2.866960731,1.938990062,2.272394627,1.920464866,2.607726496,1.775873044,4.018917789,2.010443184,2.403484051,1.895556155,1.267249937,1.337030026,2.792978028,2.724446477,1.941306319,2.505454367,2.014714428,2.204612737,2.416661978,1.908013282,1.646340797,2.355096035,2.632912089,2.105448965,1.858106592,1.88649867,1.738739135,2.13408433,3.327264845,2.503381175,1.706291282,2.780653501,1.784405738,1.993891416,1.863010036,2.001953828,2.275078077,1.732428424,2.653716147,3.559757609,2.934042258,2.814949147,2.56144335,2.018247548,2.02901501,2.865248144,2.215359584,1.889636676,1.995217353,2.886665905,2.044979938,3.081258859,2.063537421,1.956251701,2.921118456,2.158724732,3.038882301,1.516855571,2.213795961,2.018725786,2.268608279,2.648969674,2.00671157,2.016013859,1.871999982,2.646337953,1.79658276,3.339266973,1.729207144,2.744953887,2.382981791,3.510455102,2.020971127,1.96625955,1.898756387,1.573296726,1.546474741,3.795082085,1.417435472,2.041318828,3.163119375,1.869936666,2.109742176,2.338949476,2.477911568,1.681515104,2.285722843,1.54707527,2.761769438,2.287124162,2.771597292,1.85983557,1.864824641,1.269063565,2.660183319,2.336932875,1.869979457,1.610353086,3.203018734,2.021949872,1.372097005,2.132683629,2.274236173,2.532336517,2.891862347,2.144718323,3.622651285,2.374906793,1.763448832,2.309275634,2.92153536,2.797325309,2.035467674,3.266753995,1.954973706,2.623713685,2.069732182,1.451186542,2.66037847,1.183906133,1.680569646,2.078090008,3.517647014,2.401895368,2.10733606,1.9264048,1.559961916,1.557492168,2.374490846,2.141054665,2.409485119,3.135247198,1.69008445,1.887304608,2.024628333,2.226519634,2.575976081,2.524773962,2.359388571,2.32785831,3.037479582,2.766434488,2.141956497,1.503683921,1.870606908,2.023653595,2.098691271,1.922713688,2.387779996,1.821420676,1.647924404,2.486682015,1.920137769,1.837137744,2.93204709,1.718567601,1.411796665,2.433173314,2.228160828,2.938439435,2.484717328,2.887346539,2.493002778,1.894838864,1.558926843,1.686314931,1.972087074,2.133628234,2.990234185,1.888479696,2.508520246,2.653362448,2.744153749,1.279338679,1.803714497,3.059818024,1.875609718,2.547233021,2.605874768,2.800012421,2.839366736,2.246364724,2.030556756,1.89094019,2.9418344,2.274834548,1.948738312,2.621150361,2.321276938,2.358269237,2.154455339,1.82062692,2.275483028,1.789743559,2.751573117,1.631455727,1.862713971,2.440294196,2.119067905,2.477615153,1.953336746,2.285848337,2.833111685,2.100149139,2.032438801,2.152513504,2.905532885,2.408331886,1.681690398,1.884656742,3.128003736,1.315436102,3.386614007,2.579929755,2.008236494,2.284060327,2.19171052,2.555739789,1.667454023,3.314678654,2.823662958,2.651760311,2.78480506,2.023386908,1.792561712,2.299283516,1.713997667,2.369257571,2.91472529,1.758289997,2.033064904,2.863631172,1.830775977,1.688993094,2.256006136,1.745041732,1.648700966,1.690697577,2.775118502,2.619055867,2.133346082,1.565745185,2.230812907,2.606833084,2.424516324,2.535489471,2.026860861,1.916901334,2.160257435,2.289355348,2.159910573,1.74268569,2.569465009,1.956790978,2.107346497,2.584487428,2.592753652,2.222931033,1.683154013,1.936201911,2.207101923,2.013588257,1.600467081,3.060108718,2.072489044,1.735241543,2.385403866,1.918894073,2.654540016,1.419213313,2.451581589,2.934636129,1.652293191,1.7722341,2.449120661,1.892665017,2.203426712,2.558816086,1.905965183,2.352586354,1.920700174,2.456026211,1.758388601,2.938946464,2.339582536,1.860893602,1.972337741,2.223092857,1.674232776,2.131299619,1.794445341,1.729913173,2.272132999,1.749926464,2.189659241
2.38066685,1.942213382,2.165613887,3.066260313,2.801858582,2.391261709,2.832293978,3.51769317,2.01968921,1.737710365,2.380460038,3.545770499,2.859767139,3.05271444,2.644312702,3.348596636,2.728091622,3.150291988,2.145470052,2.123806981,2.838590227,1.845806999,3.111556354,1.92439355,2.894993498,1.7084834,2.708217576,2.808433626,1.924024604,2.717277389,3.037885599,3.383248957,3.184060138,2.307033331,1.797479866,1.694688486,2.694202852,2.400770275,1.912281571,2.707850597,1.504668184,1.512625783,1.238948609,2.652938104,2.104571623,1.985977182,1.824245065,3.35473184,2.749599507,2.749560028,2.932800566,2.119016406,2.354611759,2.828240447,1.619111458,2.515986529,1.497422688,1.473486432,2.843631099,2.116073927,1.64227745,2.330679748,1.862437534,2.384208191,2.796784661,2.616592835,2.546954086,3.404005048,1.481408467,2.955701699,1.632676366,3.495108247,2.524914094,2.275643176,2.732202667,2.58732843,2.471919488,2.530206846,2.683517313,3.504860048,1.75949893,1.840715757,2.054208331,2.699017591,2.622349938,3.111464161,1.232628224,2.210801219,2.83948003,2.832170668,2.191928353,1.765541228,2.484510009,2.093823383,3.225921473,3.528071901,2.728324816,2.70275893,2.337431451,2.235443432,3.024940743,2.837333289,2.516339147,2.611015136,1.945281044,2.174667061,1.577729578,1.917381469,1.768227192,2.370669415,1.953263144,3.081692167,2.164152908,3.215151285,2.517951744,2.370533333,2.412069099,2.472122306,1.342873558,2.161824172,1.955520615,2.385568031,3.619182914,1.876925396,2.630422741,2.886217674,3.001217908,2.67475559,2.555419977,1.533175709,1.657048803,1.989693271,3.656124569,1.435960818,2.717619513,1.852060994,2.957743713,2.563191735,3.553162896,2.383199865,1.762240692,2.114688744,2.645460298,2.343456448,3.208061302,1.620618458,2.805477346,2.223450339,1.812320292,2.818070032,2.435794739,2.459328618,2.652486724,2.077830553,4.246612172,2.822916229,2.67375966,3.485119556,3.161711831,2.550075663,1.671984735,0.973705549,3.216025614,2.67697937,2.55271808,3.093629796,2.30567154,2.541505368,1.985744019,1.812933122,3.035367316,2.951468401,2.73031429,2.802681894,2.309089793,2.790323822,2.007153723,2.931642607,2.774053474,1.828042984,1.98974141,2.86416029,2.528839076,2.358381241,2.942821107,2.974215435,2.406727419,2.315508517,2.536570588,1.922331777,1.794955693,2.62591115,2.77720255,4.895848111,3.05712728,2.098870581,2.617914554,2.716619072,3.465447555,2.208385285,3.036844562,2.604855533,2.358661614,3.042451418,2.230812756,2.700587049,2.587063364,1.088664156,2.540475696,2.847786389,2.852527604,3.084513895,3.323964075,2.619388286,1.603592349,1.383417918,3.93766464,2.105882412,2.279334061,1.617009037,2.57638097,2.878826338,1.604379743,3.440177712,2.570263462,3.215380827,2.886395783,2.131836076,3.26968856,1.468165121,2.595168158,2.870461204,3.027531464,2.967571954,1.744076177,1.467997244,2.265418493,3.033331806,2.824996322,3.337934575,2.021743725,2.061267216,2.967569692,2.618057689,3.005299237,2.610523023,2.919557,2.201558535,1.477949243,1.697991103,3.204583952,2.418005461,2.05390839,2.122442954,2.734860156,2.318509915,3.644689077,1.141327724,3.04502868,1.945592254,3.04959157,1.313295788,1.668276258,3.122543483,2.505308207,3.26704969,2.90406843,2.380644526,2.813179797,2.818300269,2.358799464,3.216661104,2.735253463,2.332221489,2.142026189,1.428311362,2.522084027,2.240122715,2.616016123,1.892417391,3.055056034,1.903034477,2.874805453,1.951675159,2.586132462,2.681310145,3.307613297,2.334861756,2.628926035,1.784874805,2.383686465,2.391493348,3.361599398,2.297717218,3.17043016,2.782202393,2.586733215,2.918575366,2.848503968,1.837461261,2.896682395,2.796489971,2.677098078,2.37433497,2.228393969,2.100703596,2.657323733,2.32575582,2.181353624,2.578873149,1.165378834,2.407808891,1.873466255,2.906938011,2.434588699,2.734606776,2.542385719,2.912539076,2.826816601,3.189019579,1.200620021,3.597806977,3.759174406,2.355499362,1.128729756,3.368392901,2.533226076,1.63424668,1.69990217,3.616585623,2.921263864,1.859793094,2.5864936,1.792105744,2.205570083,3.169692365,2.237402244,3.673362249,3.184103214,1.328374697,2.166722496,3.304981335,2.995465388,2.802282943,2.713751067,2.901056617,2.211653856,1.721342632,2.524145818,2.59210314,2.837390718,1.547137733,2.510670701,2.715541413,1.271712501,3.283691383,3.451298989,3.209791167,2.862092825,3.266029498,1.74500101,2.358693575,2.768968445,2.743571834,1.77434981,3.001344218,2.494336388,2.788637147,3.054210321,2.726798333,3.019666298,1.185531891,3.219127934,3.005183167,2.986890075,1.773339993,1.693371353,2.763603783,1.511492717,1.888000019,2.526122858,2.058560234,2.944178441,2.291780843,2.27873848,2.331233787,2.420017115,2.874280411,1.317780809,2.213519038,2.197751881,1.571335986,1.61498643,1.720067067,3.064323761,2.526808363,2.647980151,2.743880712,2.220091376,1.553356321,3.581089819,1.431058032,2.435863794,1.905980288,3.351343555,2.601580207,2.1882281,1.824334962,2.579432468,2.895913093,3.093466536,1.897598784,3.324482581,2.529397135,2.455661721,2.878030138,1.788002427,2.144772489,3.739691505,2.281459065,1.496085493,2.990186514,2.563060541,2.500817687,2.619925481,1.63812342,2.15648576,1.717412975,2.478208875,2.358914655,2.271368291,3.056349423,2.073286456,2.233539288,2.625180113,2.504080821,2.916090306,3.787906512,3.574223499,2.086361274,1.214703895,2.564226966,4.003466825,2.768961621,3.885030121,2.206851874,3.493106198,3.005755935,1.785573842,3.011211055,2.928597571,2.793678467,2.540605146,2.737707341,3.03928294,2.166887694,2.604009671,2.186270633,2.147651827,2.33896105,3.153595505,2.950887668,3.448208427,2.532845023,3.263249326,2.535227855,2.783658077,2.451221107,1.951428118,2.691123916,2.574794638,2.821315683,2.090026868,1.970285267,2.530157053,2.729210895,2.588466355,2.821807106,1.512694008,2.960034635,2.445287389,3.065262925,1.68637911,2.308705402,3.223402051,3.096106074,2.43899736,1.447372965,1.533436146,1.522945008,2.299871319,1.576397015,1.551049681,1.691528101,2.60611437,2.921198827,2.614634616,2.666850636,2.468410327,2.3629977
2.371363068,2.697465173,2.450297432,2.0096397,3.590009833,1.405666311,2.101594528,2.580081281,1.829775354,2.214043831,1.864350075,2.357851116,2.386810935,3.313785617,1.448460057,1.961961572,1.576072709,2.71920881,2.636033284,2.78433392,2.814138779,2.475222418,3.059579822,2.636263833,1.677259578,2.286893798,1.904529302,2.264863593,2.144885674,2.070677597,2.26203403,2.306207506,5.105741246,1.924768549,1.680775876,1.723072201,1.852630348,1.949752492,4.447501235,3.201219357,1.854107639,2.251766629,2.619714882,2.167278912,2.248609669,1.974543089,2.539691562,1.341581591,1.394402299,2.740844231,2.280450403,1.79007192,2.66518707,1.483609822,2.814198848,2.22964868,2.259877491,1.997383804,2.86855429,2.937670728,2.615871029,2.593196954,1.780215319,2.083752659,1.836208371,3.103667537,1.649001541,2.353481677,1.930175362,2.149754263,2.269497435,2.061763213,2.886251759,1.864255311,2.35626949,1.058541901,1.979825842,2.153015895,2.106702995,2.099725733,2.453198646,1.140307133,2.033868464,2.533619634,1.551770841,2.926628435,2.694822668,1.83297072,1.712963573,2.483848709,4.627329391,1.510830978,1.834580183,2.498556295,2.118620992,2.860173461,2.217602272,2.277452143,1.933682968,1.611784946,2.690271535,2.791624138,2.829548412,1.804328107,1.544082162,2.301128132,1.51558667,2.380462263,1.882330066,2.051875899,2.335677381,2.54931444,2.048198668,3.770394118,1.980233565,2.359301865,3.631830688,2.538641913,1.836061153,1.307844172,2.7815119,2.207396727,1.639764338,1.989333493,1.526249547,2.628412433,3.615431273,2.328285863,2.448477161,2.725054558,2.207553152,1.75291236,2.816606174,4.057095879,2.811396416,1.854166206,1.686707351,3.153572714,2.606733575,1.7091513,1.834370924,2.060570842,3.003376322,1.592861508,1.690400518,3.18905686,3.201199419,1.836391149,1.655074715,2.951155636,1.816187087,1.897349045,1.99236961,2.355820611,1.964332812,2.517064415,1.517192845,2.39563308,1.922130383,1.742900155,2.23860474,1.889170687,2.23983149,2.30756735,2.575177072,2.343119389,2.095059292,3.072434704,2.951395413,1.64068385,2.155776561,2.614800017,2.138848146,2.974312571,1.82358026,2.141047905,2.080347017,2.418670642,2.668286703,2.565508183,2.122700338,1.796986025,2.131355847,2.554964479,3.526001925,2.992987082,2.411115935,2.782403784,2.817110454,1.500017575,2.195924778,2.603252122,2.385991434,2.938233416,1.688766586,2.025131931,3.017619473,1.80679567,2.117228054,1.728363498,2.784492358,2.360337828,2.041222853,4.456943217,2.485737926,1.97847762,7.725726839,1.831245687,1.528347089,1.791180122,2.415675195,2.847638752,1.80283964,3.316650118,2.589188489,1.566576771,2.828241655,2.193943741,2.378222252,2.039031657,2.237418556,2.822280234,3.445416127,2.596079873,1.734178885,3.263924931,1.363795164,2.958096188,1.900403603,2.498804698,1.661937768,1.592735354,2.501934183,5.887380441,2.454366948,1.637864795,2.202033121,3.022470401,2.495009852,2.097476477,2.276248776,2.310274652,2.284831981,1.989883868,2.669665168,2.0947581,2.309230009,1.429385556,2.181823083,1.867828082,2.088272126,2.929049643,2.097474928,1.975098011,2.85813628,2.07836517,2.646766695,2.612642581,2.623172988,2.785396846,2.475139922,2.489133823,1.889730664,2.453276624,2.718928454,2.288679451,2.461531869,2.533603125,1.673127172,1.905362661,2.116776389,1.73859009,2.496051879,3.087797128,2.831707738,2.885030728,3.310365756,1.793950996,2.824032103,3.385940687,3.869552728,1.715794098,2.073088156,2.983824817,2.302796978,2.466944128,1.994617575,1.84394103,1.510470013,2.009845574,3.079147637,1.789260409,1.872160412,1.899876692,4.114972533,2.810095072,2.208035412,2.443173587,2.531274033,1.49062576,2.033892222,1.661668067,1.720876865,2.058972331,2.155888665,4.548040118,1.932618763,2.200612776,3.408618032,3.019077872,2.428172822,2.108740903,3.396810854,2.250545513,2.052046548,2.145695221,2.387843521,1.93103984,1.811881081,2.411842547,2.509677727,2.31023484,2.730161819,2.452066658,2.499197141,2.173438265,1.956871291,1.234590673,1.79363036,2.018938772,2.707649024,2.314214565,3.015652704,2.674132818,2.222609278,2.308684501,2.208316837,2.243329925,2.812110363,2.910706391,1.835521262,2.60872205,3.327732856,1.623551272,2.048922919,1.686957372,6.611239736,1.912713046,1.997171999,2.279999808,2.124325766,3.097685814,2.059613606,2.758185582,2.168735557,3.253184098,1.395444271,2.220393655,2.454312506,2.962949857,2.023641495,1.63409397,1.401946762,2.567247981,2.730747122,1.958083759,5.193524571,2.636008339,1.812842576,2.236682266,2.461708384,2.342172863,1.973727154,1.797634385,2.751379779,2.616783657,2.406273798,2.09321821,2.426719677,2.528594927,3.12260844,1.828260711,2.260209713,2.197981951,2.085989655,1.095566396,2.57950781,3.259579893,1.390191272,1.20267129,1.835153617,2.146417716,1.605571485,2.600742652,1.839026688,4.174610581,2.017296603,1.618234961,2.389072303,2.901870245,1.936115539,2.827550345,2.43889774,1.609950734,3.735324149,1.63666266,2.358094952,2.122116625,2.369689874,1.529356227,2.662946516,2.216739249,2.525980477,2.945167738,1.607031651,2.07156822,3.752041086,2.952247288,2.350373631,2.806612405,1.763192105,2.161968216,2.943409697,2.587176895,2.452977382,2.394229147,1.649919207,2.366009048,2.33524276,5.057858404,1.796056779,1.909122017,2.211986117,2.691179799,2.099336997,2.048741856,2.571920765,2.299659952,1.986285946,2.704126829,2.267429149,3.145073793,1.854470635,2.488505749,2.474580629,1.592408671,2.820529742,1.67866903,3.023853395,4.80038887,2.728611589,1.97563853,1.745539922,1.79014786,2.487252193,2.029486137,2.720333448,2.040789942,2.013837786,1.808050837,2.152731957,2.592075975,1.726324722,1.632019209,1.832615322,2.517889638,1.730311202,2.136758824,2.578512919,1.854943569,2.889337006,1.680007523,2.121797444,2.485553767,2.273829342,2.155392813,2.241747666,2.382918963,3.037844077,1.563204177,1.720262507,2.223705539,2.699875035,1.560512484,2.633346439,3.112056091,2.325611325,2.486544296,2.631649001,1.768761462,2.437934331,2.269436196,2.290552826,1.993061356,2.05227707,4.761448155,2.078909575,2.137386676,2.498761525,2.752397755


==> data_less_seasonal.csv <==
0.382599631, 0.183242, 0.226440401, 0.272275422, 0.272841486, 0.280191331, 0.307345931, 0.345480072, 0.205695841, 0.289058508, 0.197232798, 0.375520204, 0.200738747, 0.316224958, 0.295519679, 0.273350863, 0.167183152, 0.304400123, 0.394876009, 0.287808909, 0.283132233, 0.266407985, 0.292895316, 0.204576814, 0.223722305
0.21591615, 0.319274142, 0.129885505, 0.159810077, 0.198110185, 0.118970521, 0.11645799, 0.219818948, 0.112523181, 0.135270608, 0.241568423, 0.133973597, 0.175843307, 0.182050239, 0.096763037, 0.236918672, 0.204154395, 0.212050684, 0.113371362, 0.180333039, 0.283162748, 0.118566894, 0.149393449, 0.132189834, 0.225947318
0.286655251, 0.315850695, 0.431247044, 0.248682296, 0.455216952, 0.404032392, 0.299073425, 0.344545468, 0.239411838, 0.300272788, 0.246282844, 0.482968749, 0.28134804, 0.278905459, 0.2552379, 0.355191416, 0.222472692, 0.336664467, 0.297318383, 0.312438768, 0.322170063, 0.322571444, 0.316655078, 0.331524478, 0.275606349
0.278021032, 0.228255258, 0.153553491, 0.411472939, 0.139685933, 0.304339445, 0.136769069, 0.26081629, 0.21446114, 0.522305636, 0.698164018, 0.342191828, 0.12187307, 0.373206045, 0.165501683, 0.238615652, 0.150254232, 0.293183136, 0.274425795, 0.33625093, 0.339328928, 0.326243879, 0.376891934, 0.215147817, 0.232996331
1.008199205, 0.409773051, 0.451144644, 0.823860542, 0.467752708, 0.708447559, 0.405932746, 0.413387795, 0.973653992, 1.089258503, 0.76141613, 1.298129264, 0.452507015, 0.430274779, 0.499921611, 0.421783054, 0.628509339, 0.342467458, 0.403247941, 0.887702409, 0.421896603, 0.36308311, 0.377721101, 0.347648082, 0.856032605
0.637628358, 0.640347297, 0.279552785, 0.777385704, 0.803222868, 1.233047775, 1.001293666, 0.910082041, 0.875832973, 0.417763047, 0.533602496, 1.345332284, 0.606566307, 0.470109748, 1.162276175, 0.768264929, 0.754116098, 0.710420824, 0.840240509, 0.630872636, 0.839178338, 0.791394699, 0.609097192, 0.555842321, 0.892460481
0.480618366, 0.789929827, 0.534067378, 0.435730979, 0.339740351, 0.407313406, 0.490664846, 0.583570031, 0.506293632, 0.513244661, 0.51500688, 0.708373527, 0.547286871, 0.611035671, 0.690239303, 0.608609374, 0.423589147, 0.583944255, 0.700850207, 0.517280103, 0.550781988, 0.765703229, 0.521396166, 0.42351739, 0.572992314
0.731084617, 0.398141765, 0.815163363, 0.730362138, 0.864332593, 0.674768577, 0.645964336, 0.542865816, 0.569243824, 0.595055142, 0.605788339, 0.944876522, 0.507476416, 0.758804252, 0.930861462, 0.775373493, 0.880872483, 0.571156817, 0.722920444, 0.710028646, 1.009258851, 0.775339273, 0.563327573, 0.667356391, 0.559210598
0.650054322, 0.30080967, 0.648992098, 0.331730503, 0.713351978, 0.541760363, 0.533149919, 0.676140489, 0.328166655, 0.555630819, 0.559111896, 0.340808007, 0.473230935, 0.660477106, 0.662322107, 0.455993702, 0.580278183, 0.552661667, 0.731159723, 0.546415224, 0.60681748, 0.552280141, 0.474962041, 0.4076115, 0.52369383
0.651371135, 0.723793054, 0.519125595, 0.677400488, 0.811070114, 0.592652626, 0.736032558, 0.409501435, 0.976097698, 0.639610593, 1.143335225, 0.614682225, 0.663254749, 0.379162276, 0.532303084, 0.563172442, 0.642496955, 0.67269901, 0.825994899, 0.778072793, 0.327898409, 0.661088809, 0.658215219, 0.724224191, 0.514719316
0.972431374, 0.589741907, 0.595320509, 0.536345524, 0.554151313, 0.575563036, 0.363535918, 0.380888835, 0.50798949, 0.538996867, 0.442032904, 0.749724336, 0.303013688, 0.493092469, 0.608452387, 0.65482826, 0.7212177, 0.385472834, 0.834033889, 0.662385288, 0.49871499, 0.662998315, 0.491767187, 0.620824918, 0.480742921
0.70230824, 0.638400498, 0.616033176, 0.722888853, 0.87363674, 0.503506462, 0.894638453, 1.034913027, 0.894176393, 0.726993938, 0.795534089, 0.625058468, 0.725341466, 0.417540392, 0.91633151, 0.494645975, 0.958556078, 0.78123525, 0.755691804, 0.88902879, 0.658480515, 0.870641228, 0.870908998, 1.372155633, 0.80552355


==> data_numerical.csv <==
0.352, 0.527, 0.651, 0.741, 0.807, 0.856, 0.893, 0.920, 0.940, 0.956, 0.967, 0.975
0.390, 0.621, 0.686, 0.739, 0.792, 0.894, 0.917, 0.946, 0.960, 0.986, 0.984, 0.995
0.377, 0.535, 0.659, 0.747, 0.854, 0.883, 0.902, 0.930, 0.948, 0.968, 0.985, 0.984
0.353, 0.511, 0.647, 0.756, 0.804, 0.853, 0.890, 0.923, 0.941, 0.961, 0.970, 0.983
0.5589500000, 0.8054750000, 0.9142125000, 0.9621875000, 0.9833125000, 0.9926406250, 0.9967187500, 0.9985546875, 0.9993750000, 0.9997070312, 0.9998535156, 0.9999511719


==> data_seasonal.csv <==
2.196107133, 2.202945475, 2.018499544, 5.324519039, 4.287708471, 5.73449374, 3.854378021, 3.682718735, 3.849930468, 2.46647343, 1.999539234, 1.962699089, 2.034995706, 1.553538741, 1.171722939, 1.517613776, 1.928443295, 1.329362692, 0.896986406, 1.814667743, 1.019000619, 0.694314146, 1.474233274, 0.648020823, 0.729050548, 0.709382289, 0.675894264, 0.848653012, 0.459961014, 0.70249887, 0.783029837, 0.619603071, 0.717394222
1.747079088, 1.840231416, 1.897836737, 4.526187775, 4.59057902, 4.452539371, 3.070221848, 2.75444711, 2.479745473, 1.729009323, 1.661842418, 2.224967564, 1.519079539, 1.563054848, 1.856982915, 1.425499083, 0.869283825, 0.813473745, 0.745556025, 0.885922792, 0.658531125, 0.556105016, 0.589499742, 0.771937405, 0.695325572, 0.884800093, 0.806548371, 0.497054625, 1.026008956, 0.709403091, 0.366758196, 0.59690449, 0.600918645
1.4533331, 2.015619808, 1.477191382, 3.612198076, 4.032819004, 3.584504598, 1.723243646, 3.250979194, 3.139571911, 1.152638962, 2.105934208, 1.966863846, 0.940864554, 2.259709989, 1.092531943, 0.74321274, 2.170116956, 0.816757036, 0.767448938, 0.923327237, 0.480903847, 0.723041965, 0.75571631, 0.536552853, 0.427978121, 0.749427674, 0.627371612, 0.603492499, 0.825345026, 0.361940668, 0.738760339, 1.054037866, 0.448730592
1.37900499, 2.306130301, 1.506041023, 3.668373087, 3.976826622, 4.609430914, 1.766632961, 2.33863223, 2.417532661, 1.041161296, 1.614762272, 1.163948781, 0.918688636, 2.354965708, 0.898020905, 0.85973385, 3.5047813, 0.920505992, 0.606845874, 3.369263298, 0.93057644, 0.706022468, 1.216865018, 0.662238053, 0.583657534, 0.896174711, 0.39568335, 0.666431076, 0.954409066, 0.608487417, 0.638550931, 0.813651393, 0.52580126
1.702418232, 2.173809573, 1.915124943, 4.960328814, 5.392711316, 5.211565416, 2.286992251, 5.027422971, 1.899611819, 1.27459841, 2.116223124, 1.80643673, 1.28977666, 1.815509108, 1.433488446, 1.173087043, 1.330053798, 1.62635659, 0.697179547, 1.032515137, 0.693994995, 0.782887656, 0.755117531, 0.697436604, 0.362666061, 0.607822008, 0.657379216, 0.428094181, 0.832020856, 0.549614588, 0.61824924, 0.730849707, 0.693104756
1.248266425, 1.773414378, 1.495963866, 2.592410189, 4.200290553, 4.075275943, 1.507177014, 2.562431569, 2.620362689, 1.259372167, 1.892735666, 1.231464787, 1.130687512, 1.549413808, 0.868808448, 0.650113393, 0.898746512, 0.735978392, 0.63344013, 0.581609884, 1.181306053, 0.451416186, 0.743553371, 0.774362837, 0.463387342, 0.799132606, 0.623940922, 0.69280377, 0.893849255, 0.736934627, 0.604911905, 0.729475181, 0.642362629
1.523159064, 1.944790368, 1.856810714, 3.322724183, 5.712291794, 4.978346213, 1.579547131, 3.27468002, 1.551687345, 1.68416791, 1.863911651, 2.176130489, 1.30968421, 1.007763076, 1.52226355, 1.272427638, 0.835379939, 1.81650375, 0.78031338, 0.627120902, 0.67698466, 0.631358274, 0.64677176, 0.645482486, 0.532351318, 0.846702131, 0.584394827, 0.604528646, 0.703747507, 0.476912772, 0.618546806, 0.481285832, 0.59289514
1.664092606, 1.789180899, 1.854848554, 4.457504374, 4.354611672, 4.794410764, 2.469645687, 3.201988498, 2.443383213, 1.36123213, 1.747797896, 2.25804622, 1.247341721, 0.987769464, 1.82774494, 0.67913314, 0.689863867, 1.166151901, 0.491371078, 0.721236843, 1.011990617, 0.592410014, 1.262456835, 0.823962561, 0.663599282, 0.798627605, 0.746101418, 0.658143854, 0.896627946, 0.363122438, 0.815747109, 1.017610713, 0.325793579
1.221362425, 1.93624355, 1.22634313, 2.920858641, 4.967657433, 3.220113469, 1.79297628, 4.28795192, 3.472061871, 0.697720501, 1.32823542, 1.025226988, 0.723796806, 1.287508394, 0.681502723, 0.834179555, 1.186487873, 0.7535203, 0.463533038, 1.360208004, 0.523782137, 0.573685202, 1.104874483, 0.486271328, 0.443995763, 0.67240956, 0.62524728, 0.53050788, 0.497099554, 0.521445767, 0.458535485, 0.636559133, 0.494860668
1.520674286, 1.443101948, 1.461710192, 4.203234666, 3.257582931, 4.200371146, 2.573047708, 1.71405694, 1.815876, 1.459094796, 1.001141412, 1.290082461, 1.055023944, 1.077731579, 0.664321813, 0.802823569, 0.818441085, 0.817848676, 0.542458109, 0.763215387, 0.489321793, 0.440990453, 0.842781324, 0.764336737, 0.523106424, 0.518001915, 0.421243441, 0.411900488, 0.648754097, 0.458693767, 0.475552458, 0.570101829, 0.426384337
1.647093466, 1.749414657, 1.637673591, 4.696831121, 3.828645535, 4.36601218, 2.53436539, 2.125186023, 3.024214038, 1.177123991, 1.567531392, 1.620511152, 1.054519528, 1.368756321, 1.104875003, 1.01540582, 1.198779833, 0.712201715, 0.633776608, 1.031702737, 0.499090653, 0.566051491, 1.25327916, 0.552691284, 0.684620776, 1.089688338, 0.531817816, 0.616049042, 0.742570561, 0.512719706, 0.52381914, 0.708564283, 0.395219452
1.754355766, 1.87561473, 1.870251645, 4.478549441, 4.426964435, 4.874274108, 2.753738805, 2.34803566, 4.347774336, 2.110581077, 2.135184953, 1.289073437, 1.138860571, 1.897230834, 1.552985074, 0.710515702, 1.224687292, 0.885300775, 0.594001983, 0.674464806, 1.025697587, 0.688271994, 1.253177349, 0.578863403, 0.92323218, 0.896357766, 0.649469088, 0.683142534, 0.913787217, 0.636997543, 0.559514306, 0.789111532, 0.616306138
1.49757238, 1.730711109, 1.513171339, 4.026744855, 4.961067464, 3.668891973, 2.022129086, 3.977948135, 1.906673557, 1.60371142, 1.528893345, 1.690094053, 1.060555095, 1.126952383, 1.03028771, 0.834179366, 0.921626026, 0.689222088, 0.660976301, 0.47906876, 0.514908573, 0.463753784, 0.443000415, 0.733461005, 0.482421439, 0.584728147, 0.464111264, 0.399083357, 0.321507836, 0.701287305, 0.350050179, 0.338292998, 0.412853858
1.493360502, 1.715148351, 1.648811416, 3.56131623, 4.302034194, 3.923536328, 1.921682091, 3.349308474, 3.165269213, 1.528881033, 1.831615684, 1.609145212, 1.209807263, 1.559860167, 1.075113844, 0.825945065, 1.196766185, 1.072925179, 0.721406991, 0.65947415, 0.889560803, 0.613440341, 0.471545873, 0.654642244, 0.437577207, 0.373882642, 0.484340259, 0.485403876, 0.540765723, 0.618821849, 0.405169197, 0.611924172, 0.53897164
1.616903954, 2.024702892, 1.730149116, 3.931868357, 4.56511294, 4.184895587, 1.922960396, 2.622706824, 2.589817983, 1.666090572, 1.652954092, 1.644215901, 1.570622177, 1.744403814, 1.39402049, 0.946162641, 1.645237324, 0.933165527, 0.641578294, 1.663177295, 0.536429242, 0.464878268, 1.220751167, 0.804295071, 0.561671463, 0.758805876, 1.043506009, 0.534432298, 0.968953782, 0.609045546, 0.695512639, 0.726902035, 0.518089979
1.515353401, 1.893667597, 1.466909152, 4.413779487, 4.590127772, 4.068706034, 2.554156439, 2.871840125, 2.222349165, 1.330467414, 2.386415567, 1.53812329, 0.996791862, 1.637072186, 0.716813567, 0.703190958, 1.405129081, 0.544757241, 0.554605449, 1.250539878, 0.638524266, 0.599326822, 0.598384714, 0.627548571, 0.38427911, 0.292619818, 0.497169739, 0.287164985, 0.663470318, 0.326741459, 0.358822816, 0.525227438, 0.415065806
1.378783142, 2.01333123, 1.504855771, 4.085908772, 4.682305351, 4.507450475, 1.433121692, 2.302161463, 2.910938376, 1.23730906, 2.580281032, 0.799300055, 0.654912137, 1.817486518, 0.915278173, 0.746730329, 0.896754111, 1.105307846, 0.446515675, 0.81715292, 0.642107932, 0.57981286, 0.874945787, 0.820033493, 0.481665276, 0.848312668, 0.769998795, 0.49425688, 1.073058792, 0.698267178, 0.419189583, 1.060581604, 0.695923071
1.575287728, 1.822092314, 1.561692158, 3.99310159, 4.620653943, 3.433877419, 2.174364564, 3.133216496, 1.521097462, 1.075360651, 1.940741067, 1.319901179, 1.115253632, 1.748199587, 1.15182285, 1.213247084, 1.212786897, 0.872713218, 0.846927011, 0.771970383, 0.602246816, 0.778315907, 0.869275476, 0.772472561, 0.589676132, 0.538831227, 0.701897974, 0.741220551, 0.477157004, 0.795585529, 0.738061357, 0.450354196, 0.500108509
1.532715303, 1.428959969, 1.857296275, 3.441460188, 3.094940465, 4.527576241, 1.938157265, 1.881675823, 1.831701961, 1.969686163, 1.669708752, 1.814000007, 1.348245738, 1.271633568, 1.562568633, 0.949324519, 0.802154122, 1.24693626, 0.750756013, 0.493566758, 1.279386691, 0.504346998, 0.802807299, 0.89631023, 0.399926685, 0.619335175, 0.603777643, 0.584491844, 0.390722419, 0.676043381, 0.584869178, 0.328041699, 0.510593931
1.633427692, 1.861248578, 1.731071626, 4.834925691, 3.506884704, 5.185347072, 2.319757388, 2.730514542, 2.780992219, 1.280143898, 2.080232649, 1.511439073, 0.842104725, 1.810409112, 1.19886978, 0.862464997, 1.320778193, 0.88642304, 0.813924645, 0.98360595, 0.584114324, 0.636035913, 0.862791416, 0.746102638, 0.577699764, 0.837428638, 0.825897076, 0.66598023, 0.761330465, 0.52705276, 0.718661547, 0.615428103, 0.444061255
1.702578583, 1.9746832, 1.563206431, 4.06864887, 3.749214492, 3.764219165, 2.11699469, 3.251835421, 2.519257248, 1.932516679, 1.212650369, 2.030010462, 1.902466223, 1.632234171, 1.050670859, 1.200378639, 1.798821682, 0.598166834, 0.700814453, 1.662411658, 0.518293626, 0.672310011, 1.202393247, 0.484146863, 0.484598294, 0.954469512, 0.39218098, 0.557288073, 0.899949524, 0.377705165, 0.601950104, 1.040821571, 0.559698975
2.074702147, 1.69521274, 1.999626351, 5.940433383, 4.333371528, 4.677266041, 3.318025059, 2.769316972, 3.936756193, 2.039914711, 1.90319173, 2.651659258, 2.484239036, 1.136472055, 2.308722606, 1.327498758, 0.738743242, 1.178770371, 0.721741357, 0.77330194, 0.997854455, 0.709301278, 0.645389063, 0.706105424, 0.883726528, 0.705401659, 0.730053918, 0.560540569, 0.623057376, 0.563949334, 0.417707765, 0.578483464, 0.579664523
1.596681921, 1.822520627, 1.889710126, 4.643266751, 4.815304047, 5.155443132, 2.287053361, 3.29879704, 2.720962745, 1.376642644, 1.504924626, 2.225291808, 0.940122318, 1.415348413, 2.133864055, 0.691010907, 0.885526453, 1.14478526, 0.683029027, 0.776596372, 0.684206064, 0.722238742, 1.005671694, 0.399639448, 0.39247826, 0.621430938, 0.416114286, 0.610784269, 0.584403967, 0.397755077, 0.501082988, 0.54760393, 0.591791888
1.76665131, 2.017493923, 1.803913744, 4.621628818, 3.744130799, 4.484860994, 2.913995619, 2.535114733, 3.364154036, 1.603037322, 1.549011059, 2.023817698, 1.457026473, 1.899503461, 1.352860946, 0.935521693, 1.406216643, 1.102060612, 0.606571785, 2.048678997, 0.573478312, 0.778655378, 1.464419644, 0.760557715, 0.926105042, 0.953285132, 0.909421425, 0.554488078, 1.160118938, 0.589797349, 0.532910977, 0.632000396, 0.605577309
1.552998784, 1.666719979, 1.552192545, 3.892928245, 3.947593123, 4.404340069, 2.313497263, 2.35070477, 1.654820345, 1.628535317, 1.521373046, 1.434425521, 0.820944827, 1.308360405, 1.018989476, 1.029047529, 1.157569117, 0.808118721, 0.65468615, 0.722491276, 0.647336813, 0.480108672, 0.710676381, 0.80984542, 0.561345893, 0.669426078, 0.590964704, 0.519001538, 0.484746855, 0.648279762, 0.405085081, 0.431948326, 0.539686133
1.44053713, 1.814767114, 1.607565524, 3.892802226, 4.19056815, 4.375477503, 1.781766671, 2.382551199, 3.517207733, 1.13303966, 2.030426318, 1.394610893, 1.233211654, 1.063458273, 1.091656534, 0.83708412, 0.541667218, 0.835376811, 0.423496459, 0.572855943, 0.700587301, 0.608082959, 0.808396648, 0.765076073, 0.638443682, 0.611056207, 0.560276796, 0.799998839, 0.918249032, 0.457068972, 0.595586082, 1.033186814, 0.310885131
1.81183881, 2.3381906, 1.658224193, 4.98391984, 5.608083154, 4.889997293, 2.84792399, 4.784142865, 1.872390425, 1.431690469, 2.661748676, 1.885475531, 1.119401847, 1.574896193, 0.921840329, 1.086735569, 1.654635776, 1.014978239, 0.753583471, 0.727571876, 0.734728682, 0.8396225, 0.834391687, 0.384195737, 0.816447901, 0.728475921, 0.476899668, 0.629843469, 0.832253312, 0.464151581, 0.66300391, 0.763632847, 0.630685616
1.541252345, 1.923849956, 1.751467822, 4.135621919, 5.586640883, 4.317580028, 2.092459682, 3.215097513, 2.878528959, 1.653692955, 2.278456315, 2.004256883, 1.127030878, 1.323987798, 1.939710227, 0.810114656, 1.078015569, 1.353420317, 0.734511301, 0.916869395, 0.789541974, 0.501555024, 0.829555237, 0.68693534, 0.360579939, 0.72007022, 0.463387417, 0.469954456, 0.765370974, 0.512657849, 0.442427669, 0.686423361, 0.464183087
1.692339504, 2.152718389, 1.775350739, 4.579648244, 5.301814783, 4.091732095, 2.82152909, 4.665314378, 1.900266801, 1.291839888, 3.239425769, 2.442280675, 0.85480341, 1.381398697, 1.047491091, 0.662848749, 1.349210765, 0.763290701, 0.77806116, 0.863251174, 0.778019898, 0.876747376, 0.823136929, 0.605547767, 0.719220919, 0.730070347, 0.675669665, 0.562932945, 0.245599036, 0.657793722, 0.35107446, 0.345082215, 0.638158918
1.561652703, 1.881984206, 1.329763279, 3.286620695, 3.965334241, 2.767493518, 1.457853352, 2.897301755, 2.106821471, 1.310626024, 1.432528366, 1.549098016, 1.045529576, 1.808544415, 0.569689509, 1.075281608, 1.68294541, 1.055409503, 1.077604288, 0.991460226, 0.681339208, 0.869874363, 0.626334213, 0.380591337, 0.590339887, 0.784628453, 0.546463449, 0.792042713, 0.574589665, 0.39559189, 0.768019317, 0.67611583, 0.372549257
1.587432699, 2.163543356, 1.695155411, 4.736985073, 4.883270128, 4.064770527, 2.750009268, 3.305207482, 1.745575227, 1.363591153, 1.965888135, 1.938617021, 1.145061067, 2.767699681, 1.498105623, 0.50246268, 1.683307117, 0.876489678, 0.41598182, 1.03372441, 0.891113934, 0.467745257, 0.873801132, 0.922826899, 0.388721058, 0.690719564, 0.559947659, 0.481197955, 0.628624307, 0.27468273, 0.53651397, 0.572332356, 0.356503697
1.337676136, 2.070106954, 1.510651415, 3.391248858, 4.664612341, 3.946120211, 1.442225557, 4.207188458, 2.207272425, 1.466530427, 1.922456947, 1.239414666, 0.905272589, 1.314360997, 0.902104783, 0.809545845, 1.501544702, 1.089652116, 0.639407574, 1.104423648, 0.576147413, 0.674175897, 0.896355698, 0.515014861, 0.784569638, 0.908079051, 0.515201175, 0.425361852, 0.760282925, 0.542380326, 0.523600613, 0.616367626, 0.635337805
1.216662981, 1.902119213, 1.463110922, 3.427599799, 4.532579034, 3.833879682, 1.372500386, 2.866912417, 1.865701577, 0.65382076, 1.775749048, 1.519851269, 0.753834209, 1.619884641, 0.756992533, 0.702196623, 0.591180367, 0.615691142, 0.304992676, 0.885851235, 0.54998289, 0.658210317, 0.9439866, 0.952884656, 0.498113847, 0.91342473, 0.759487371, 0.417417848, 1.028735959, 0.555235495, 0.461382249, 0.637496272, 0.508945302
1.643364605, 1.762150469, 1.444052662, 3.832823053, 4.697985785, 3.859658157, 2.45894983, 2.221750964, 1.729980569, 1.329819754, 1.575513384, 1.168602741, 1.212785156, 1.541688319, 1.078296089, 0.815667012, 0.925804534, 0.511755041, 0.757762902, 0.692976941, 0.625342577, 0.689973878, 0.655926975, 0.578337818, 0.909514974, 0.566587738, 0.433200723, 0.811616414, 0.698720602, 0.450613293, 0.561660166, 0.789336667, 0.51601222
1.382456273, 1.79372587, 1.386864532, 2.709481151, 3.725324291, 3.138989981, 1.435573999, 2.500673096, 4.018413752, 1.180621904, 1.853886472, 1.254732936, 0.874468771, 1.378858051, 1.12009241, 0.90449793, 0.968570482, 0.674790624, 0.912355967, 0.633232731, 0.889682131, 0.708446458, 0.789753547, 0.862043787, 0.701053679, 1.019303675, 0.338065954, 0.609449424, 0.718749969, 0.377276645, 0.692463108, 0.520189665, 0.423191245
1.256237032, 2.230540137, 1.470581192, 3.027583743, 5.693945135, 3.574544792, 1.232266811, 3.896435581, 1.731803965, 0.95106707, 1.90473965, 1.504144045, 0.757005753, 2.136571204, 1.495036962, 0.931628505, 1.781746627, 0.8806111, 0.597798516, 1.046939597, 0.404080324, 0.492056669, 1.154235938, 0.477487253, 0.494146075, 0.772932166, 0.471481507, 0.596420539, 0.867163766, 0.544199213, 0.511726997, 1.02599242, 0.483821937
1.432185925, 1.838673569, 1.367974434, 4.042574553, 4.067782796, 4.245045689, 2.010668941, 3.12988288, 3.216522284, 1.88996793, 1.640688732, 1.156398194, 1.108630511, 1.456434689, 0.930883099, 1.010050156, 1.028814196, 0.797310315, 0.516245719, 0.801486231, 0.36291135, 0.469460848, 0.734323366, 0.556987971, 0.388767228, 0.842908387, 0.543531894, 0.381697385, 0.916087545, 0.442919173, 0.504673337, 1.01396451, 0.564187719
1.504456274, 2.254920442, 1.544775682, 4.078311371, 4.571477207, 4.240298964, 1.813006552, 4.516306461, 1.814171526, 1.458419412, 2.562324528, 1.530526033, 0.827772207, 2.160874889, 0.98241167, 0.624453002, 1.746517458, 0.790183449, 0.460896509, 1.307906156, 0.525127376, 0.480310852, 1.292419902, 0.562115194, 0.476048118, 1.029924838, 0.47707067, 0.58906293, 0.550484555, 0.747688701, 0.408872845, 0.426263358, 0.673976604
1.06014625, 2.452334653, 1.221099309, 3.134466386, 4.723835282, 3.325215958, 1.844506857, 4.052028314, 2.278325084, 0.840944735, 1.479056936, 0.77141749, 0.836685786, 1.287006249, 0.668019317, 0.903600178, 1.743864296, 0.645827092, 0.685495778, 1.742589433, 0.510665738, 0.597612144, 2.032252652, 0.380412095, 0.518972122, 1.493093395, 0.249243194, 0.536591237, 1.348655056, 0.484922281, 0.639971288, 1.004798611, 0.651761962
1.623359751, 1.756316971, 1.539852497, 3.840643277, 3.480931471, 3.927804336, 1.769448468, 1.715021616, 4.159691826, 1.640649696, 1.824746514, 1.861719635, 1.769891931, 1.669266914, 1.158079283, 0.887612198, 1.899054646, 0.963271414, 0.858038895, 1.303609542, 0.695442368, 0.571393958, 0.813430359, 0.501627622, 0.46888749, 0.781591291, 0.432557184, 0.656041614, 0.768795086, 0.505151916, 0.633199171, 0.552459414, 0.548642873
1.389263241, 1.860434547, 1.36276242, 3.226599394, 4.076528178, 2.961446365, 2.048751101, 1.890395483, 2.040895696, 0.920176339, 1.55484823, 1.12366355, 0.99829033, 2.257392339, 1.111115585, 0.935706524, 1.647907348, 0.765144662, 0.703048773, 1.246974516, 0.806951597, 0.796369866, 0.90107189, 0.43501942, 0.616008906, 0.550182517, 0.518573234, 0.526640221, 0.848609743, 0.600027393, 0.623399834, 0.824561611, 0.575476974
1.411116719, 2.329470203, 1.361151963, 2.978934053, 4.556978557, 3.480857408, 1.753168077, 4.117577346, 2.11559624, 1.641421838, 1.561625471, 1.450446187, 1.464568447, 2.375242899, 0.855645325, 1.173470112, 2.700575465, 0.764793287, 0.625074733, 1.843931676, 0.612966477, 0.739426532, 1.377878802, 0.683875158, 0.538403861, 1.178171929, 0.586036959, 0.525400167, 1.080311299, 0.580724421, 0.553051888, 1.050861331, 0.492314559
1.444254658, 1.965465696, 1.540717236, 3.670534328, 4.822125287, 4.492807028, 2.165996147, 2.738200803, 2.20492525, 1.928697697, 1.400706446, 1.27737106, 0.921062285, 1.516237323, 1.07991002, 0.717707018, 1.821304635, 0.724448599, 0.525800894, 1.170149937, 0.700266832, 0.57000174, 0.985810063, 0.631786042, 0.486580348, 0.951469857, 0.598761558, 0.498380292, 1.101726025, 0.544268858, 0.479302086, 1.079244584, 0.486061937
1.650900385, 1.632273258, 1.779526915, 4.073754588, 3.476157114, 4.02724056, 2.390326467, 2.9436528, 2.42569824, 1.148522797, 1.42045374, 2.240266577, 1.195271197, 1.291403464, 1.109484209, 0.927227939, 1.270346737, 0.824273764, 0.571969555, 0.759463667, 0.449602172, 0.899584603, 0.709885704, 0.723740168, 0.787137313, 0.745860117, 0.506562541, 0.674178301, 0.682940984, 0.473480003, 0.558416823, 0.775484322, 0.496704512
1.744632062, 2.34736446, 1.706627724, 4.298282802, 5.18277649, 4.882754547, 2.506476473, 4.80391371, 3.132507677, 1.850793119, 3.552210699, 1.66946367, 1.39227391, 1.335495592, 1.031238349, 0.918040986, 1.322429429, 0.69255114, 0.758030109, 1.171798541, 0.499036959, 0.667719225, 0.854006682, 0.513131888, 0.803366232, 0.795142394, 0.73652169, 0.65565929, 1.075057737, 0.575580951, 0.417719646, 0.811381525, 0.604383693
1.377599772, 1.620891924, 1.797341003, 2.670432937, 3.645728245, 3.585068962, 1.501079093, 2.046472176, 1.746087771, 1.03313249, 1.16143871, 2.07678515, 0.975831995, 1.23021988, 1.587646663, 1.198389282, 1.320401047, 1.602336396, 0.816105558, 1.049284128, 0.808651347, 0.698653664, 0.85142099, 0.598276001, 0.820766123, 0.79814822, 0.540132917, 0.456677118, 0.669469043, 0.709332705, 0.474252654, 0.673147868, 0.608901958
1.47782886, 2.376686939, 1.599739138, 3.658582419, 5.358938434, 3.254629032, 1.820814672, 4.388271422, 1.415464935, 1.334674132, 2.37287209, 1.792774673, 0.868548452, 2.391090594, 1.774956114, 0.940390398, 2.361588753, 0.690276932, 0.527647716, 1.223047464, 0.911549183, 0.55836313, 0.78947502, 0.759378041, 0.563656927, 0.615601383, 0.5828056, 0.731152477, 1.126289383, 0.593577279, 0.721142036, 0.875581507, 0.610234136
1.656937978, 1.623120997, 1.272777083, 4.751475699, 4.716922442, 3.869934617, 2.346897266, 2.813234446, 2.43473984, 1.734532574, 1.593147366, 0.998912178, 1.140574201, 0.924498978, 0.417251482, 0.748673035, 1.009085318, 0.547445806, 0.570299385, 0.819185572, 0.384344341, 0.742839546, 0.896818521, 0.525036061, 0.736269882, 0.367472642, 0.569896983, 0.543190405, 0.452352452, 0.583038958, 0.506251394, 0.56156564, 0.362708496
1.674485293, 1.995705199, 1.553414257, 3.835960467, 4.780990339, 4.033761019, 2.089571939, 2.928028273, 3.948719994, 1.583552164, 2.665845924, 1.6318547, 1.322641749, 1.900868937, 1.227710113, 0.97981996, 0.951851124, 0.766802412, 0.947043749, 0.583687379, 0.54250173, 0.876663867, 0.88046827, 0.529740072, 0.685050982, 0.782103613, 0.382379209, 0.588521668, 0.851205893, 0.521003065, 0.538414195, 0.663890757, 0.568742836
2.040879427, 1.656994767, 1.657192437, 5.212979995, 3.683455492, 4.578720595, 3.838512422, 3.187403961, 2.28271396, 2.147567778, 1.250066736, 1.325237021, 2.058189733, 1.577738622, 1.515123536, 1.359109523, 1.220845143, 1.232389872, 0.749243062, 0.815799906, 0.718318964, 0.96952041, 0.645890005, 0.688682487, 0.583892058, 0.47869553, 0.361125596, 0.465904591, 0.605331071, 0.411180421, 0.522245431, 0.672335998, 0.522541178
1.635578152, 1.818423828, 1.56702123, 4.343738612, 4.202897046, 4.478443177, 2.051535661, 3.312322727, 2.615248253, 1.492378317, 1.543527299, 1.534131039, 1.204443675, 1.25224691, 0.911453395, 1.060998603, 1.336350072, 0.606190328, 0.855593072, 1.392925357, 0.41977535, 1.031212988, 0.768594539, 0.570853913, 0.857691253, 0.866010999, 0.720163359, 0.562814624, 0.611989771, 0.756945542, 0.506575643, 0.428244924, 0.641181485
1.78473172, 1.995651792, 1.520566985, 3.797355471, 4.326078979, 3.175033218, 2.472272682, 2.97486576, 2.218579635, 2.177369076, 1.33870396, 1.339311666, 1.631959931, 1.547466672, 1.225785135, 1.029588601, 1.914480705, 0.64140894, 0.687394168, 1.958008501, 0.842220546, 0.60662051, 1.169663063, 0.797250879, 0.653497011, 0.74903669, 0.86667379, 0.621843316, 0.606355224, 0.492106805, 0.665884107, 0.719603681, 0.332702541
1.70981745, 1.644204247, 1.636004213, 4.561077838, 4.133238645, 4.363406213, 2.62995013, 2.141739657, 1.874902903, 2.031763138, 1.42812222, 1.49933895, 1.112907049, 1.4701275, 1.243419646, 0.957720589, 0.927499454, 0.844684973, 1.077102043, 0.675299622, 0.620550654, 0.734545373, 0.778717174, 0.513774906, 0.592393772, 0.780501989, 0.539125911, 0.517696458, 0.675114823, 0.495651674, 0.579153197, 0.445451871, 0.47499272
1.500963584, 1.876029557, 1.588888464, 3.476236427, 4.472594276, 3.649674138, 1.720954988, 2.53828693, 2.819396104, 1.453780517, 2.26461149, 1.570489831, 1.18570799, 1.217339854, 1.173580963, 0.730959058, 1.303260915, 1.128785926, 0.753650922, 0.704263203, 0.579505982, 0.71786962, 0.627028562, 0.512100277, 0.572534543, 0.641087865, 0.332480152, 0.561458954, 0.517605031, 0.349683234, 0.530849993, 0.452058113, 0.318496857
1.783340508, 1.96904665, 1.642215789, 5.013457246, 4.571724725, 4.851262452, 3.007530441, 3.661171353, 1.667655173, 1.953538321, 2.023474753, 1.397773092, 1.033257605, 2.212193737, 1.340330238, 0.863368612, 1.129823195, 0.665405522, 0.948825456, 0.926779749, 0.514586464, 0.682861492, 0.641815925, 0.470624677, 0.612484458, 0.617048639, 0.331962531, 0.456744968, 1.069356741, 0.377324471, 0.588251138, 0.764164859, 0.438587201
1.454081909, 2.022508544, 1.718900993, 4.29688817, 5.50557981, 4.217877802, 1.981220519, 3.977547934, 2.09267593, 1.055882737, 1.745427142, 1.324081124, 0.996852733, 1.68104448, 1.484704593, 0.72706125, 1.13549586, 1.261070258, 0.413809255, 0.673700637, 1.091531234, 0.735347179, 0.817004873, 0.761659993, 0.587931021, 0.577822878, 0.858336477, 0.565595825, 0.823190666, 0.581645973, 0.574555624, 0.803278328, 0.570827858
1.518393948, 2.26281629, 1.621057806, 3.834871627, 4.334245394, 4.347699507, 1.997140826, 3.862558378, 1.782950254, 1.386226945, 2.545368163, 1.408621868, 1.147191396, 1.921344587, 1.574060813, 0.746524703, 1.678519308, 1.095178548, 0.565068376, 1.990212649, 0.772820388, 0.848328057, 1.39155738, 0.297663666, 0.572211604, 0.883908378, 0.45626533, 0.431163772, 0.844098669, 0.376502444, 0.505630145, 0.825911583, 0.50717643
1.660483937, 1.992331176, 1.566996318, 4.283309656, 5.433580086, 4.240159447, 2.52293329, 3.490947649, 2.068933889, 1.476415538, 1.754118971, 1.711342305, 0.986362298, 1.68608887, 0.991381809, 0.905775527, 1.092723397, 0.499132409, 0.455353375, 0.728783453, 0.570732083, 0.365295751, 0.890207734, 0.761522088, 0.728218863, 0.599168048, 0.676667382, 0.841798906, 1.001621522, 0.657358664, 0.734492666, 0.973734115, 0.532885024
1.500418272, 1.573246084, 1.775951206, 4.694414166, 3.611590959, 4.727187281, 2.154081003, 2.390807366, 2.780323455, 0.897682771, 1.330764236, 1.598088686, 0.923806304, 1.069831235, 1.593444158, 0.785294397, 0.762871413, 0.943723124, 0.596114033, 0.805269687, 0.641589597, 0.696817151, 0.692917933, 0.530494152, 0.31252982, 0.501185282, 0.492948935, 0.54315233, 0.638939921, 0.346970393, 0.535400046, 0.446930168, 0.306744674
1.300158371, 2.104153528, 1.554710746, 3.302496019, 4.720471714, 3.754063794, 1.340916929, 3.279134799, 1.904090996, 0.784913294, 1.778128514, 1.469396954, 0.888686544, 1.852149868, 1.433618846, 0.813137917, 2.03234777, 1.244654268, 0.605517272, 1.417131812, 0.637176487, 0.736880772, 1.007426556, 0.6709247, 0.565536878, 0.924661987, 0.668282954, 0.567178649, 0.797667272, 0.823141312, 0.443711167, 0.835684575, 0.724915879
1.512536218, 1.878975452, 1.722117954, 3.261463888, 4.317044356, 3.549680696, 1.284413531, 2.780849654, 2.174387099, 1.569153772, 2.529200362, 2.345269713, 1.34637605, 2.150937593, 1.088193565, 0.679656736, 1.366880397, 0.8140933, 0.769091013, 0.717142023, 0.842979276, 0.614401509, 0.852499212, 1.087061687, 0.884692279, 0.360371398, 0.850971942, 0.609013439, 0.408092941, 0.839117464, 0.480458306, 0.490476056, 0.695076186
1.610276634, 2.280721971, 1.584647533, 3.786613958, 5.667334103, 3.868842587, 1.95320882, 4.743590988, 1.794168483, 1.239572963, 2.383399115, 1.867717774, 1.617653987, 1.662815988, 1.254782894, 0.851619453, 1.457278749, 0.859487963, 0.713274201, 1.01185966, 0.687001438, 0.941783029, 0.917719802, 0.6849831, 0.622152354, 0.658592474, 0.729489041, 0.569402945, 1.029019516, 0.602730375, 0.506141577, 0.955008973, 0.564598911
1.786982724, 1.911733042, 1.639607024, 4.635507147, 5.193073219, 4.580172539, 2.751698065, 3.402949434, 2.092059299, 1.340555059, 2.292181768, 1.484575439, 1.10233949, 1.192248648, 0.809386813, 1.109861987, 1.050674811, 0.633842847, 0.62219468, 0.659940684, 0.52938855, 0.611635469, 0.519818486, 0.607895571, 0.838405561, 0.518335421, 0.62332714, 0.737955754, 0.688034346, 0.632861268, 0.665165528, 0.561616059, 0.419809807
1.510749632, 2.203650828, 1.511889931, 3.986390873, 4.553357283, 3.743807666, 1.478349846, 3.079713123, 2.420240227, 1.166492817, 2.786794268, 1.315096887, 1.09558119, 1.401886782, 0.805678464, 1.105208022, 1.186745603, 0.702913903, 0.764706593, 1.183942124, 0.695521644, 0.402315367, 1.185339118, 0.67180821, 0.533871732, 1.33277356, 0.558206869, 0.485441103, 1.222843474, 0.788579283, 0.552134017, 0.716802408, 0.540815654
1.40697122, 1.532810075, 1.576907853, 3.87264481, 3.480199791, 4.616377932, 2.505108677, 2.017517441, 2.298083505, 1.127352763, 0.922173405, 1.216736201, 0.745744852, 1.080883329, 0.924930394, 0.897709599, 1.033778418, 0.943377002, 0.676186969, 0.577202344, 0.659749171, 0.872123564, 0.689584312, 0.280409682, 0.397162374, 0.70790391, 0.396768101, 0.311370142, 0.850992495, 0.659534359, 0.445379631, 0.61662465, 0.644390164
1.501011037, 1.731558797, 1.377334267, 3.169350053, 3.991519616, 4.205048415, 1.812390988, 1.78002942, 1.998954475, 1.215422765, 2.240372567, 1.048549853, 1.17483613, 1.437318295, 0.537305322, 1.280538203, 1.035092365, 0.472603926, 0.719827327, 0.951150215, 0.49901706, 0.754201779, 0.764936096, 0.860002231, 0.625193371, 0.812223215, 0.606832559, 0.511410576, 0.670567847, 0.562483214, 0.431451382, 0.532581705, 0.56521061
1.658138073, 1.924368575, 1.684928504, 3.688609621, 4.966666489, 4.834987802, 2.318104374, 3.811611052, 2.034089105, 1.5828592, 1.864085082, 1.404090237, 1.572258308, 2.087633401, 1.235774633, 0.868012404, 1.07848057, 1.09387142, 1.087926653, 0.730874457, 0.782796523, 0.729382726, 0.673165986, 1.167071881, 0.645476665, 0.584151116, 0.728037065, 0.584893736, 0.667372494, 0.787929454, 0.679469934, 0.59128068, 0.583794219
1.643985382, 1.906760248, 1.571568255, 4.087563021, 4.646740164, 3.481607729, 2.40345379, 2.849258163, 2.649501219, 1.04755915, 1.432752941, 1.660668772, 1.298940996, 1.369489811, 1.522967058, 1.157916322, 1.07384301, 0.825609692, 0.909754976, 1.130359251, 0.714090851, 0.677342037, 1.278980892, 0.723413252, 0.669513702, 0.660756652, 0.451578065, 0.561640718, 0.730271411, 0.539121917, 0.576500759, 0.848096808, 0.459897572
1.348742364, 2.027710385, 1.321606052, 2.841766585, 4.246559323, 2.797268242, 1.691161595, 3.204870726, 2.894498128, 1.069689896, 1.753087055, 0.702550517, 1.059023401, 1.222556973, 0.681491829, 0.881320409, 1.579491693, 0.759077696, 0.61808831, 1.395530781, 0.819265431, 0.576721499, 1.241783349, 0.568836537, 0.485146395, 0.882082556, 0.564382883, 0.421074951, 0.786763777, 0.517313725, 0.589469208, 0.852597278, 0.357519115
1.520696912, 1.786851866, 1.80155027, 3.792156083, 4.934084906, 4.305721347, 1.846250103, 3.168882244, 2.579478524, 1.328465242, 1.687262409, 2.792909073, 1.14977665, 1.079580523, 1.184663446, 1.027445928, 0.870973267, 0.742145738, 0.542986198, 0.361968863, 0.683099393, 0.550718537, 0.627220104, 0.50994245, 0.492937904, 0.889281461, 0.445178143, 0.378378944, 0.927881663, 0.596233671, 0.518351728, 0.470777579, 0.515421136
1.50474535, 1.582935389, 1.542607391, 3.830112333, 3.602113307, 4.081869541, 2.038605299, 3.275700445, 1.319900544, 1.513776785, 0.931381887, 1.162257284, 0.917990006, 1.447529164, 1.219803932, 0.822022236, 1.209337031, 0.892963102, 0.803003712, 0.624643218, 0.714252564, 0.689422156, 0.662030227, 0.954251292, 0.45648066, 0.671421773, 0.710762302, 0.524503877, 0.459406186, 0.488203371, 0.469386668, 0.556129375, 0.622229313
1.683629019, 2.149216614, 1.632744886, 4.08632115, 5.278115272, 5.077113338, 2.032145199, 4.008139578, 3.013111444, 1.580809984, 2.783659349, 1.449523417, 1.237884469, 1.650178151, 0.859312467, 1.114306827, 1.032837044, 0.597658636, 0.669364846, 0.639426303, 0.699034629, 0.99353755, 0.58456645, 0.741185146, 0.65072037, 0.903627843, 0.554605887, 0.466831269, 1.327005409, 0.847915529, 0.564214893, 1.441138106, 0.752978648
1.780610445, 1.80005792, 1.631345993, 4.639710646, 4.246134225, 4.073364393, 2.977658101, 2.479073907, 2.356911405, 1.50998159, 2.046045972, 1.366353006, 1.304105421, 1.805102801, 0.983694065, 1.101935272, 1.0601635, 0.875483444, 0.865828718, 0.929873227, 0.487189709, 0.683931119, 0.993975444, 0.759288544, 0.769040947, 0.933333732, 0.719246146, 0.591809225, 0.462776251, 0.346754206, 0.53974937, 0.350589084, 0.425334265
1.493109011, 1.413464652, 1.414087008, 4.325513868, 3.549126838, 4.145848141, 1.797872914, 1.885891838, 2.733111507, 0.900259091, 1.378343386, 0.83690655, 1.302342437, 0.742655262, 0.847988966, 0.974018611, 0.707756975, 0.70820522, 0.506599469, 0.458658995, 0.850715694, 0.702615274, 0.733754392, 0.657831296, 0.603945646, 0.519194448, 0.388817254, 0.451355008, 0.361535309, 0.483818583, 0.394618735, 0.395434109, 0.445316621
1.634674234, 2.155997052, 1.641136825, 3.713413288, 5.16904614, 4.434271042, 2.104494852, 3.649033001, 3.30796309, 1.498988735, 1.964895918, 1.570665632, 1.150134643, 2.525106373, 1.273598595, 1.036719265, 1.978748613, 0.895238164, 0.848250651, 1.0160039, 0.816382871, 0.463965817, 0.522757419, 0.43638902, 0.819878973, 0.651447703, 0.556890521, 0.877617654, 0.919526947, 0.760235191, 0.812874635, 0.999989357, 0.869417108
1.44439539, 2.105427595, 1.470656614, 4.017908371, 4.571617716, 4.098654927, 2.15149742, 4.105022656, 1.961450859, 1.117868013, 2.810205759, 1.586796581, 0.84522489, 1.755018261, 0.575258409, 0.611208071, 1.509804652, 0.485316961, 0.468894533, 1.115395505, 0.512471813, 0.479262051, 0.741297055, 0.946532889, 0.266437475, 0.853160624, 0.425435714, 0.475722817, 0.943790587, 0.29872666, 0.542580599, 0.503446353, 0.501592858
1.70010137, 2.184704543, 2.223610921, 4.544234213, 4.345100268, 5.333092182, 2.913045944, 3.351970063, 1.83291714, 1.59214555, 2.730355216, 2.832083496, 1.197950999, 3.347684412, 1.915175417, 0.799647779, 1.785651573, 1.263566337, 0.773799504, 0.954176913, 1.43143238, 0.645252792, 0.676748431, 1.033195484, 0.480277392, 0.726994896, 0.53106536, 0.447681992, 1.060165445, 0.459565583, 0.481354026, 1.033731209, 0.634241682
1.720466115, 2.284279529, 2.080383325, 5.029460795, 6.157056704, 5.700403347, 2.83814101, 4.812250517, 2.382479439, 1.363490376, 3.277073301, 1.54727776, 0.9546854, 1.727379593, 1.535001797, 0.894925836, 0.869884329, 0.81563265, 0.731506728, 0.712365646, 0.542531485, 0.858277259, 0.602701151, 0.6885786, 0.532690878, 0.432857191, 0.73087185, 0.542050295, 0.549640467, 0.959782686, 0.495619161, 0.518320799, 0.583190669
1.902647289, 2.170192383, 2.138897143, 4.89461372, 4.882153643, 5.115693101, 3.550409375, 2.576399679, 1.800105856, 1.748614937, 2.305095079, 2.589241138, 1.284616756, 3.480892562, 1.82583816, 1.071298868, 1.457937879, 1.195757753, 0.831674848, 1.157551288, 0.629903171, 0.575689404, 0.492137325, 0.820413168, 0.652295109, 0.588801629, 0.758475104, 0.792503766, 0.850950625, 0.537013382, 0.762829634, 0.811068725, 0.442988599
1.506162915, 1.995849153, 1.506664815, 4.142999424, 4.250104287, 3.972950042, 2.290221126, 3.573447406, 2.042115469, 1.33498209, 2.345707766, 1.437884412, 1.149858079, 1.531879926, 0.795978208, 0.84509098, 1.06599691, 1.065439632, 0.474647937, 0.708420818, 0.498978475, 0.874447311, 0.344904169, 0.759938888, 0.335251953, 0.731019934, 0.578663165, 0.373994601, 0.834416641, 0.484147908, 0.402351068, 0.946195965, 0.45237638
1.731168909, 2.181834267, 1.669599086, 4.37374511, 5.335606099, 3.898579211, 2.533746631, 3.502258592, 2.013472395, 1.449704265, 2.271066622, 1.193925174, 0.771681309, 2.418038006, 1.293755878, 0.888818753, 2.291764676, 0.717169548, 0.566370019, 0.781463991, 0.470399413, 0.776290713, 0.613195424, 1.014477364, 0.703617881, 0.650698665, 0.705382506, 1.012085322, 0.830470421, 0.902711369, 1.046786775, 0.760549579, 0.735447282
1.512939714, 2.259552034, 1.646458408, 3.817509661, 4.967326733, 4.005882916, 2.372214687, 4.033704705, 2.731287978, 1.399274359, 2.130616536, 1.704168527, 0.906159231, 1.751544285, 0.97687516, 0.649814074, 1.861015597, 0.942614958, 0.5935866, 1.127631207, 0.642842924, 0.958917643, 0.998083377, 0.545854595, 0.469564734, 1.123015727, 0.687176888, 0.643314716, 1.431485226, 0.503355156, 0.750621961, 1.170241564, 0.407589445
1.712898267, 1.76030668, 1.722913212, 4.689965907, 3.959533543, 4.74125584, 2.534450754, 2.922549356, 1.811016687, 1.618702444, 1.667321639, 1.850709073, 1.186541039, 1.560713503, 0.984932479, 1.010067235, 1.278937377, 0.839044156, 0.692490651, 0.636586517, 0.459705597, 0.536881911, 0.83592889, 0.546690444, 0.608631928, 0.503149027, 0.272450137, 0.459056556, 0.687679141, 0.569308916, 0.630378147, 0.855745853, 0.730133196
1.747683913, 2.184191941, 1.894102309, 4.418863939, 4.239438285, 4.651771758, 2.566486569, 4.504775487, 2.539241802, 1.808424172, 2.047751395, 1.8571664, 1.380270808, 2.145601291, 1.102443317, 0.937629118, 1.911936506, 1.125282343, 0.812198564, 1.062455856, 0.715474042, 0.600317716, 0.981239282, 0.648959184, 0.533001731, 0.812754629, 0.456133663, 0.53347047, 1.11275092, 0.691871752, 0.657516748, 0.919469497, 0.678441609
1.284254118, 1.659839193, 1.448693259, 3.179529239, 3.550192225, 4.020967808, 1.389032815, 2.461077204, 1.658298342, 0.828178755, 1.266844908, 1.63814905, 0.572074526, 1.549529879, 1.042645896, 0.57658827, 0.835724925, 0.783643081, 0.588787879, 0.671589387, 0.54918405, 0.649415202, 0.400491197, 0.55213571, 0.512149502, 0.779703713, 0.473070478, 0.576213993, 1.021191124, 0.339036865, 0.68649145, 1.121470203, 0.367977441
1.744798709, 1.742087341, 1.908737043, 5.178630282, 3.198165947, 5.190783749, 2.95112089, 1.611593112, 1.687434638, 1.419624356, 1.514679462, 2.227556485, 1.147798724, 1.73709489, 1.23191539, 0.64309319, 1.577944247, 0.646635528, 0.7644998, 1.387733308, 0.679719753, 0.974658724, 0.920210947, 0.811204963, 0.535591908, 0.729138463, 0.594466647, 0.661125386, 0.941146503, 0.607394788, 0.463296173, 1.122449106, 0.56832991
1.541874268, 1.656499173, 1.470516252, 3.778878876, 3.417942565, 3.735652877, 1.928563494, 2.294112994, 2.521331621, 1.95017609, 1.407303812, 1.229759335, 1.101092804, 1.34073463, 0.647628042, 0.835104835, 1.283915268, 0.831248645, 0.409353158, 1.098485442, 0.776648668, 0.58300363, 0.67950899, 0.867076615, 0.61270186, 0.64339367, 0.621141765, 0.528110508, 0.663569376, 0.551186108, 0.675905435, 0.65162942, 0.689547374
1.449856639, 1.607265161, 1.659688311, 4.398801658, 3.865012031, 4.295793351, 1.833160335, 2.07439219, 2.786488627, 1.23307263, 1.504162447, 1.673623578, 0.820378795, 0.932181861, 0.864876107, 0.538950484, 0.870657697, 0.971307798, 0.630644447, 1.042247257, 0.952460975, 0.430667816, 0.825254809, 0.600181369, 0.34651947, 0.64731245, 0.686546558, 0.514009439, 0.787105873, 0.65512749, 0.393059197, 0.773585751, 0.468332865
1.497612398, 2.04014461, 1.469868286, 4.601236765, 4.066876456, 4.218026871, 2.498137183, 3.299179222, 2.9707049, 1.309119735, 2.049053419, 1.00060664, 1.049732556, 2.161402875, 0.80669867, 0.599334793, 1.993384696, 0.706945769, 0.549152836, 0.834035876, 0.761687862, 0.623151514, 0.969793124, 0.676868238, 0.302519344, 0.741489581, 0.278606105, 0.308522814, 0.736583113, 0.459306965, 0.49916555, 0.795048294, 0.602819616
1.487771975, 2.150402926, 1.39321434, 3.342540133, 5.170081699, 3.162184867, 1.704709454, 4.30687807, 2.038063791, 1.546991528, 3.087324732, 1.60418713, 1.410493014, 1.777542165, 0.815704909, 1.182431457, 1.622548023, 0.857985573, 0.865790631, 0.709938525, 0.812696685, 0.683570218, 0.743249438, 0.611815825, 0.478833547, 0.511500108, 0.407479011, 0.491070994, 0.475419947, 0.425270823, 0.430319004, 0.460140266, 0.462045639
1.459065571, 2.44321263, 1.56304963, 3.568533886, 6.296672924, 4.157121274, 1.881357738, 5.241441076, 2.742676448, 1.036719311, 2.600842933, 1.103500218, 1.187223815, 2.51600612, 1.076702116, 0.821789506, 1.783809619, 0.963717287, 0.457573674, 1.120467146, 0.712342425, 0.570811066, 0.660881002, 0.608316739, 0.639288686, 0.687499969, 0.598041141, 0.566032436, 0.442941737, 0.752419043, 0.50995879, 0.429035117, 0.975643376
1.52048929, 2.48508918, 1.53933839, 3.339476077, 5.564298312, 4.098120001, 1.282104972, 4.204864734, 4.019724287, 1.183762852, 2.47896565, 1.086155792, 1.43842942, 2.488463176, 0.827977305, 1.085436488, 2.211859631, 0.784587536, 0.63275395, 1.330192061, 0.554750459, 0.558869519, 1.055966128, 0.465421805, 0.526357401, 0.735792396, 0.626211625, 0.684524408, 0.752071119, 0.693846244, 0.610835365, 1.004112168, 0.675165736
1.362878177, 1.773891047, 1.675325557, 4.045400432, 4.178642009, 4.558507479, 1.804684572, 2.179601836, 1.823134676, 1.281203903, 1.964349447, 1.400928436, 0.756829078, 0.952727288, 0.814514323, 0.668954409, 1.12219843, 1.228215018, 0.489888996, 0.82960906, 0.531584297, 0.5313893, 0.802438001, 0.492079959, 0.355822427, 0.807934072, 0.489225459, 0.511245388, 1.146787292, 0.418615784, 0.441111695, 1.025170403, 0.479771398
1.525436977, 1.887524482, 1.502878077, 3.415179193, 4.82069652, 4.191004275, 2.143938495, 2.980406283, 2.24754261, 1.999005469, 1.796733477, 0.982217373, 1.230460108, 1.468824202, 0.663308124, 0.882023, 1.329697154, 0.889859039, 0.628364259, 0.466526762, 0.82604046, 0.581012542, 0.348431672, 0.830642489, 0.50194405, 0.307918213, 0.432180638, 0.600199375, 0.786225148, 0.801765572, 0.505190868, 0.907070651, 0.743405457
1.758554081, 2.096467825, 1.811472898, 4.620148762, 4.821289318, 4.65168052, 3.21392669, 3.055416123, 3.3169468, 1.92382623, 2.192467332, 2.178423761, 1.291796821, 1.230627879, 1.2350244, 0.796616588, 1.26212465, 0.587417268, 0.665275379, 0.958819077, 0.746411543, 0.745411158, 0.884496663, 0.685830348, 0.264350614, 0.975439691, 0.686375643, 0.507112488, 1.113600761, 0.606169658, 0.468214662, 0.82842569, 0.611857305
1.577496883, 1.927173964, 1.519857041, 3.57702133, 4.227821489, 3.650213719, 1.55888422, 2.874047973, 2.380262265, 1.41748887, 1.818848274, 1.651691656, 1.378441971, 1.508116052, 0.884280978, 1.133486375, 1.335998706, 0.744978649, 0.914039418, 1.248823617, 0.631489917, 0.793228231, 1.166632904, 0.955413723, 0.506557753, 0.794563409, 0.519394837, 0.563005761, 1.01935659, 0.722138773, 0.533943055, 0.766428143, 0.983306176
1.94208894, 2.519059946, 2.045367333, 4.835116719, 5.314892898, 5.39461551, 2.933793819, 3.836142885, 2.202310227, 1.947164529, 2.473694707, 2.420253541, 2.086517197, 2.681966047, 1.537550091, 1.353068044, 2.535387793, 0.759731044, 0.750331267, 2.002361622, 0.850654858, 0.793331559, 1.231723735, 0.939340079, 0.721426155, 0.522353192, 0.857810895, 0.682493534, 0.73115982, 0.781255775, 0.650114451, 0.828649889, 0.658593961
1.426715921, 1.700719587, 1.344955234, 4.015217597, 4.601853517, 3.631544703, 1.481230825, 3.762656643, 2.440997799, 1.541013315, 1.24879404, 0.944021797, 1.182347893, 1.290545114, 1.04983448, 0.554517549, 1.003390429, 0.734711435, 0.522582246, 0.506906853, 0.600554358, 0.923004714, 0.369939596, 0.553224039, 0.487969448, 0.549848686, 0.324327382, 0.603100982, 0.44054981, 0.486884383, 0.326071909, 0.503595875, 0.381630783
1.611263918, 2.068524052, 1.512694448, 3.910026201, 5.301260915, 3.858655524, 2.236580936, 3.801654999, 2.518183825, 1.235937871, 2.486471952, 1.18258518, 1.464831199, 1.695959376, 0.705216149, 0.918013681, 1.160197952, 0.68116761, 0.601940823, 0.646208368, 0.73429312, 0.475743306, 0.665704309, 0.915303225, 0.847276987, 0.651045729, 0.602885478, 0.461860334, 0.988206184, 0.49944668, 0.488115413, 0.963998638, 0.470678166
1.426451724, 1.80684173, 1.555576719, 3.481260021, 4.054582979, 4.113458313, 1.922862765, 3.326572789, 2.673724257, 1.297954004, 1.369495545, 1.63769506, 0.948568109, 1.502236574, 0.544312162, 0.770326253, 1.199438842, 1.062743319, 0.758058035, 1.198587263, 1.189232375, 0.607177342, 1.094439285, 0.70024552, 0.47185566, 0.62509722, 0.492183991, 0.541603756, 0.520814091, 0.393412933, 0.72770417, 0.482451748, 0.714030103
1.487769102, 1.583541297, 1.454344605, 3.80105274, 4.202863424, 3.70431792, 2.136179724, 2.485055654, 2.937422679, 1.130388052, 1.328812508, 1.470685957, 1.000044168, 1.237516306, 0.930062647, 0.949180478, 1.047232204, 0.918045631, 0.767288771, 0.957661242, 0.67105569, 0.702550267, 0.856885273, 0.475433277, 0.603093896, 0.427821216, 0.262406018, 0.42887321, 0.458653457, 0.461705029, 0.447516672, 0.339187516, 0.592490184
1.449797824, 1.887998172, 1.383705912, 2.493123895, 4.713864057, 3.199197399, 1.648290562, 3.542024358, 1.931275912, 1.015124329, 2.13346627, 1.158901377, 1.492518798, 1.714437326, 0.98289948, 1.602511946, 1.114768272, 0.983656363, 0.961613501, 0.955145451, 0.418099311, 0.612674356, 0.817339125, 0.577926657, 0.720715009, 0.78834841, 0.340412412, 0.87700773, 0.685746994, 0.542103759, 0.659996003, 0.545764692, 0.616126477
1.260433818, 1.825309076, 1.440415757, 2.97304754, 3.569581675, 3.673053519, 1.60756718, 1.663635043, 2.302463037, 1.070731115, 1.618167349, 1.402877073, 1.048364693, 1.956370431, 0.78706353, 0.68827015, 1.933166105, 0.793759317, 0.632805599, 1.013767409, 0.641828199, 0.411879783, 1.069392251, 0.52701983, 0.299334592, 0.887413805, 0.595563141, 0.336207362, 0.675898537, 0.475149585, 0.429966695, 0.483621589, 0.406644062
1.536269067, 1.766454733, 1.633003694, 3.966972163, 3.735936845, 4.554918705, 2.033287017, 3.21967779, 2.112755536, 1.415281168, 1.317579619, 1.453977158, 1.084872985, 1.51187691, 0.708136557, 0.793724836, 1.286826027, 0.745118446, 0.699813181, 0.909491901, 0.599793607, 0.659578803, 1.245951017, 0.597667603, 0.479648144, 0.845972428, 0.813909666, 0.588371782, 0.727957345, 0.956047573, 0.477022317, 0.581300712, 0.427513279
1.672859725, 1.930701829, 1.573455477, 4.33204328, 3.503241986, 3.967383257, 2.393477583, 1.380530786, 1.751626304, 1.79120819, 1.292462982, 1.457459786, 1.311117639, 2.270277503, 1.265644047, 0.838990085, 1.566696878, 0.978544901, 0.735827513, 1.224453751, 0.694098379, 0.46102199, 1.135705875, 0.580753131, 0.681653778, 1.236526594, 0.781146765, 0.464556754, 1.455994833, 0.4245176, 0.509798809, 1.186973546, 0.535063066
1.418870341, 1.618114985, 1.382323118, 3.737053691, 2.765661119, 3.818310524, 2.015491151, 1.824988849, 1.634758426, 1.472971873, 1.479853185, 1.331142362, 0.692967135, 1.126789073, 0.903269382, 1.08519702, 1.292688405, 0.695650168, 0.52116757, 0.800030992, 0.422711669, 0.792032832, 0.799825349, 0.773446649, 0.293338157, 0.860132355, 0.608858909, 0.348496416, 0.676356331, 0.336139571, 0.385138945, 0.727416403, 0.515447659
1.582201035, 2.134360299, 1.891841211, 3.905981231, 5.520876596, 4.613090652, 2.280030902, 3.403382542, 2.953871611, 1.434556492, 2.42864178, 2.337654031, 0.969600097, 2.07201802, 1.179310034, 1.087443335, 1.560897759, 1.218494116, 0.987200437, 0.966948477, 1.173726142, 0.630021184, 0.989516248, 0.936659503, 0.537764158, 0.755734976, 0.61260836, 0.592935606, 0.807925267, 0.52353759, 0.542229855, 0.716909693, 0.760484886
1.786236038, 1.564573083, 1.736311773, 5.94698522, 3.770911604, 5.362010928, 3.025988681, 1.201804129, 1.936996837, 1.57772691, 1.245826517, 1.961598975, 1.107993892, 1.149672015, 1.490877746, 0.921620271, 1.179513221, 0.631264617, 0.582143725, 1.064260207, 0.50591449, 0.822436955, 1.07208169, 0.811594143, 0.457366493, 0.752639424, 0.614354017, 0.481354566, 0.374830747, 0.521216539, 0.434886535, 0.467201581, 0.629982043
1.561740211, 1.729551829, 1.732137178, 3.616182769, 3.420423091, 4.056563394, 2.433478558, 2.378473198, 2.726523288, 1.206915091, 1.713814147, 1.253172177, 1.214129484, 1.393910951, 1.64157474, 0.945953587, 0.902018615, 1.582552996, 0.456626487, 1.037543462, 0.594895543, 0.895483096, 1.478664095, 0.904369976, 0.711254929, 0.863943544, 0.783374349, 0.620759213, 0.706023479, 0.745406458, 0.530329757, 0.75796443, 0.922204752
1.789762624, 1.734135969, 1.658982069, 4.483181688, 4.384101065, 4.489260296, 2.074650515, 2.337176251, 1.954335525, 1.699811783, 1.472876339, 2.036498863, 1.792934801, 1.447620414, 1.19454265, 1.036339209, 1.479257638, 0.978993721, 0.858084965, 0.831924545, 0.592041589, 0.664257179, 0.619818705, 0.875107195, 0.694063694, 0.387600111, 0.428021517, 0.608598567, 0.540910999, 0.299020434, 0.587655737, 0.729352841, 0.497135913
1.746006775, 1.943496735, 1.683912769, 4.28617204, 4.072079875, 4.554236484, 2.157981625, 2.481339657, 2.939766805, 1.784103045, 2.031822591, 1.658400894, 1.631917184, 1.69646052, 1.638003922, 0.830150707, 1.355821343, 0.80199807, 0.57229286, 1.324753338, 0.412407158, 0.500498155, 1.116282033, 0.48671883, 0.605724732, 0.685511537, 0.79805804, 0.743218262, 1.022761752, 0.566972768, 0.665609849, 1.078897862, 0.404904434
1.629504122, 2.347028665, 1.658819248, 4.415434822, 5.128949982, 4.389828905, 2.660883577, 4.247893917, 2.208997165, 1.712173519, 2.958827588, 1.23908716, 1.187123585, 1.903919873, 0.795781604, 0.753070083, 2.326360302, 0.716770339, 0.800143446, 1.612635731, 0.815490513, 0.74610586, 0.873766957, 0.756954935, 0.457563996, 0.550835508, 0.578875213, 0.310852519, 0.828231307, 0.551095244, 0.494648295, 0.723656311, 0.67128558
1.61434971, 1.725686022, 1.588877118, 4.60503676, 4.558671172, 4.630883071, 2.298498742, 3.193284438, 2.499369166, 1.09969354, 1.671763769, 0.990385759, 1.46988269, 1.182972381, 1.129015588, 1.034592313, 0.839139563, 0.987639536, 0.507994919, 0.843764819, 0.590671035, 0.40106677, 0.867074767, 0.552203163, 0.682960837, 0.639869925, 0.453994785, 0.54875058, 0.552057475, 0.5579611, 0.495375927, 0.560631181, 0.482524001
1.368298604, 1.493795524, 1.490528564, 3.346663459, 3.299204166, 4.223177344, 1.872291565, 2.731883554, 2.210800729, 1.393341452, 1.010440306, 1.514339043, 0.931878787, 1.366176217, 1.19761856, 0.608453123, 0.821641284, 0.97486912, 0.431461483, 0.751054693, 0.653089246, 0.530471001, 0.559247152, 0.271059084, 0.525887433, 0.514155795, 0.471107021, 0.508688171, 0.665367464, 0.544495162, 0.502339324, 0.52114828, 0.294729192
1.255328157, 1.781147317, 1.239508425, 3.414809992, 4.340825012, 3.62348614, 1.527517935, 2.507210154, 2.633644908, 0.632509179, 1.741270996, 1.174972471, 0.653817334, 1.740983786, 0.776297783, 0.895831564, 0.991946281, 0.641460388, 0.559598962, 0.876915334, 0.41048002, 0.59469457, 0.893194927, 0.28956593, 0.504870722, 0.734250808, 0.376550575, 0.373976246, 0.984273949, 0.386992721, 0.39923549, 0.57588069, 0.501479236
1.381988408, 1.962056684, 1.494868961, 3.374204257, 3.968448696, 4.130965202, 1.91798555, 3.019068736, 2.091159871, 1.411512044, 1.322295016, 1.589404965, 0.588291747, 1.540242593, 1.043616666, 0.621466972, 1.689503973, 0.649679369, 0.51341494, 1.922799107, 0.7123163, 0.637172648, 0.763097286, 0.609485675, 0.551418996, 0.797848555, 0.443965582, 0.563551803, 0.982338056, 0.334384107, 0.411781524, 0.742664144, 0.321089106
1.5989984, 1.822847529, 1.462709389, 4.193424398, 3.148873888, 3.927400292, 2.517139086, 2.062072045, 1.864972523, 1.386579722, 1.766018545, 1.299732336, 0.907020931, 1.970516103, 0.870737189, 0.788080661, 1.252614861, 0.651344676, 0.622875963, 1.188231632, 0.560140669, 0.526862338, 0.973216717, 0.286043398, 0.594354634, 0.754700847, 0.375597037, 0.551073232, 1.142892313, 0.42636942, 0.432858477, 0.908314425, 0.534937116
1.437635798, 1.757143667, 1.643005836, 4.432886984, 4.127903488, 4.318196462, 1.963063677, 2.026626562, 2.240811432, 1.077714761, 1.400088827, 1.645546578, 0.907655046, 0.932272665, 1.404818427, 0.815381084, 1.182654676, 0.71801795, 0.553812402, 1.135025379, 0.555500592, 0.824167971, 0.932629561, 0.577775635, 0.366987645, 0.98314665, 0.525422277, 0.391803168, 0.611194969, 0.708960407, 0.419247982, 0.633849774, 0.671607375
1.492977231, 1.800262182, 1.519374423, 3.087467161, 4.540295441, 3.55801983, 1.874890377, 2.850363244, 1.886230725, 1.521943103, 1.320848849, 1.747224374, 1.270538969, 1.181228071, 1.602624819, 1.166283886, 1.053055363, 0.550808804, 0.548036426, 0.916290126, 0.844394818, 0.604393414, 1.097708301, 1.113549309, 0.54366235, 0.581150106, 0.803129917, 0.484409549, 0.70945176, 0.399339782, 0.464670575, 0.740104963, 0.412059227
1.462551901, 1.804381793, 1.513642147, 4.055554318, 4.577244249, 4.15368919, 2.110951685, 2.852468284, 4.516416851, 0.94171751, 1.950235259, 1.552417024, 0.776205228, 1.805255101, 1.048211469, 0.819537308, 1.313310354, 0.567027944, 0.457262224, 0.590912082, 0.6303526, 0.693953782, 0.596983538, 0.471830116, 0.518069291, 0.512935381, 0.421449926, 0.530392541, 0.513131478, 0.237212072, 0.512832112, 0.543365498, 0.372487745
1.43716836, 1.799426137, 1.399845624, 4.182096548, 4.368070173, 3.638618988, 1.635437628, 2.210343, 2.338889936, 1.400455932, 1.688303891, 1.355263893, 0.718331121, 1.829865511, 1.140006337, 0.617516786, 1.338841008, 0.672899657, 0.881150747, 1.030103441, 0.679896383, 0.746766425, 1.221852848, 0.285190129, 0.555380132, 0.56296918, 0.483606646, 0.378723667, 0.549303011, 0.602246941, 0.488488242, 0.568550155, 0.67875113
1.585099335, 1.463646117, 1.675346481, 4.843986257, 3.698443642, 4.623587016, 2.269732858, 2.386349673, 2.980538829, 1.785052887, 1.396541955, 1.302094807, 0.972156021, 1.061719275, 0.916893548, 0.60837704, 1.054326438, 0.785312198, 0.549501217, 0.705607919, 0.458037344, 0.673496834, 0.474183409, 0.35237069, 0.447663337, 0.380595864, 0.41651981, 0.448821855, 0.366451918, 0.557857029, 0.490777385, 0.406336037, 0.722324624
1.531593999, 1.912458132, 1.527499205, 4.12908575, 4.309072382, 4.673850464, 2.463732437, 4.425655208, 3.3274628, 1.655654667, 1.783929855, 1.114899984, 1.096866626, 1.266574887, 0.910708976, 0.647269725, 0.849249892, 0.658217835, 0.576807468, 0.763306875, 0.544862191, 0.967085309, 0.732068902, 0.293318911, 0.408480972, 0.635811862, 0.325693573, 0.342634044, 0.71030711, 0.522457364, 0.429725873, 0.624797393, 0.766450021
1.52497879, 2.051418181, 1.930627651, 4.136300355, 4.843258951, 4.00605016, 1.823658662, 3.361451705, 3.736216433, 1.264120733, 1.818962667, 1.898709058, 0.737030805, 1.745643092, 1.55956175, 0.793262796, 2.37474226, 1.64436672, 1.088781133, 1.136875075, 0.930631261, 0.887493772, 1.224883693, 0.814476632, 0.701507679, 0.851986149, 0.515769332, 0.588299546, 0.798239823, 0.8233923, 0.683028472, 0.760339114, 0.771416395
1.85484514, 2.005576434, 1.634411499, 5.194675655, 4.261192552, 3.969828741, 2.674507313, 3.315118344, 2.802570752, 1.643447057, 1.795653238, 1.442817872, 1.614763121, 1.693523112, 1.351758585, 1.203535742, 1.452477468, 1.048042756, 0.836400807, 0.95054091, 0.641445338, 0.611292235, 1.396646767, 0.735659266, 0.823135984, 0.697160115, 0.599136218, 0.543278841, 0.63167851, 0.451776834, 0.542081106, 0.781711901, 0.565896757
1.609826009, 1.807448304, 1.668020045, 4.463773833, 3.875829306, 4.464274077, 2.702676192, 2.095689092, 2.397468574, 1.716344591, 1.63477619, 1.802630679, 1.225833119, 1.376993606, 1.453332823, 0.86661737, 1.341967853, 1.078505536, 0.652665676, 1.41657596, 0.555450327, 0.742166947, 0.940257995, 0.448238375, 0.363295718, 0.865310877, 0.517090587, 0.631179611, 0.497590259, 0.600111642, 0.603101588, 0.490878521, 0.583767462
1.698816573, 1.557765679, 1.676948709, 4.751973414, 3.650987675, 4.012395646, 2.359006001, 1.807507672, 1.944979449, 1.772823482, 1.379907561, 1.56784806, 1.644448435, 1.128666269, 1.458668838, 1.111675381, 1.213698983, 1.05788817, 0.794041542, 0.897664277, 0.865492902, 0.82315778, 0.69409384, 0.41707192, 0.475544823, 0.604107529, 0.509300848, 0.715192854, 0.544136779, 0.624287341, 0.48736409, 0.61772594, 0.607677265
1.588455237, 1.620934601, 1.550785547, 4.416775976, 3.367970376, 4.452044909, 2.042717924, 2.412718177, 2.034525038, 1.123859435, 1.650879699, 1.066354609, 0.992496924, 1.291850777, 0.873127166, 1.020218366, 0.747206131, 0.824602919, 0.702885206, 0.864743606, 0.482735444, 0.473969678, 0.600539218, 0.562316734, 0.591686357, 0.609930662, 0.482768854, 0.613332208, 0.839592149, 0.752796344, 0.545457892, 0.729511318, 0.620477466
1.439120684, 1.478961056, 1.566762826, 4.058558537, 3.651259598, 4.065657195, 1.891555333, 2.05429459, 1.571030257, 1.523057521, 1.103143517, 2.076183542, 0.822578447, 1.5745918, 1.108399598, 0.79081441, 0.891282483, 0.714014233, 0.623299995, 0.735868708, 0.496756647, 0.554426386, 0.525597541, 0.417615483, 0.525363418, 0.425811661, 0.523510862, 0.293356546, 0.505822368, 0.601304732, 0.48238258, 0.566808756, 0.525561505
1.774180339, 2.16232369, 1.642099985, 5.413663909, 4.277481832, 4.368033853, 3.162232838, 3.554949978, 1.616905061, 1.344832433, 1.903040112, 1.945171, 1.293517272, 2.099413375, 1.252043256, 0.800918147, 2.321569162, 1.003209391, 0.59532249, 1.829725928, 0.560853778, 0.769320629, 0.903623069, 0.694743264, 0.606520744, 0.877303127, 0.600982264, 0.406801014, 0.853090077, 0.488534861, 0.476903254, 0.816125351, 0.538225992
1.876020961, 1.921159555, 1.891210364, 4.425811975, 4.603975985, 4.615797361, 3.062559653, 4.287350848, 5.444387157, 2.668767002, 1.545879554, 2.813811782, 1.740136745, 1.194358984, 1.625862266, 0.98147854, 0.794246191, 0.826731431, 0.954624399, 0.630073915, 0.817906278, 1.084536219, 0.6850838, 0.896362113, 0.741249758, 1.039846212, 0.762306693, 0.508065866, 1.114692811, 0.578519165, 0.466362542, 0.706627579, 0.561975051
1.664460719, 2.079098844, 1.627558668, 4.020601054, 5.309502607, 4.218274573, 2.391381866, 4.140258354, 2.823195079, 0.794242868, 1.815937891, 0.978681205, 1.012102109, 1.360700687, 1.320853173, 0.850828423, 1.566217114, 0.854027898, 0.962063604, 1.130555931, 0.719634503, 0.970867119, 0.825897658, 0.735915557, 0.945787442, 0.72621794, 0.685785874, 0.681808206, 0.646610615, 0.610611831, 0.754563076, 0.627709064, 0.41618629
1.782851226, 1.76897661, 1.715368618, 4.058132805, 4.303053154, 4.549185244, 2.319125465, 3.242008306, 2.530309051, 2.090069165, 1.561096006, 1.624326083, 1.37454868, 0.967055602, 1.221599486, 0.818536483, 0.734867544, 1.058721752, 0.890114264, 0.546451783, 0.559565332, 0.717898116, 0.700071177, 0.507704694, 0.870105438, 1.167901958, 0.526340931, 0.679688928, 1.215663325, 0.717323091, 0.733309123, 0.634558456, 0.5787739
1.389446478, 1.831111592, 1.48317835, 3.871401121, 4.350979444, 3.838341505, 1.77298038, 1.963017895, 1.902699304, 1.540081537, 1.761688847, 1.23873759, 1.042840008, 1.901787807, 0.960151343, 0.652433787, 1.199959008, 0.842282246, 0.533745703, 0.760097169, 0.638950404, 0.805721135, 0.809768763, 0.601368727, 0.531559221, 0.936374484, 0.672112137, 0.61397196, 1.039525289, 0.775688992, 0.4540973, 0.900615272, 0.705664825
1.441435385, 1.417461906, 2.030319104, 3.232607493, 3.083676798, 3.87299211, 1.940567526, 1.180098481, 2.589953825, 1.374188388, 1.036917006, 3.1099957, 0.805720872, 0.861967035, 1.271645658, 0.840168565, 0.984433741, 1.239099259, 0.699444993, 0.80462581, 1.117942581, 0.954532566, 1.178693518, 0.722139747, 0.670148633, 0.911439486, 0.888165843, 0.736347251, 0.596542837, 0.504165183, 0.610660885, 0.69623075, 0.415060792
1.494000246, 1.854398951, 1.554236137, 3.411356912, 4.265582127, 4.044078415, 1.896551252, 2.819467499, 1.881389032, 1.126091448, 1.386208716, 1.1349008, 1.194409943, 1.636390468, 0.949819832, 1.014124213, 1.385408733, 0.679708257, 0.703732295, 1.020273188, 0.484463795, 0.758694873, 0.832784954, 0.538608698, 0.635272382, 0.720273827, 0.446804108, 0.441865021, 0.524388055, 0.370480191, 0.649719248, 0.347682605, 0.755457324
1.409037562, 1.792448241, 1.525514641, 3.372878474, 4.411098252, 4.130151966, 1.835516862, 3.221159688, 3.107224797, 1.394459716, 1.855410234, 0.98670846, 0.50749178, 1.566889077, 1.075549103, 0.65972376, 1.341257284, 0.865930893, 0.647004079, 0.768824204, 0.568353068, 0.743201789, 0.72272487, 0.80445042, 0.58628761, 0.46737436, 0.789955994, 0.558402147, 0.603880807, 0.678769011, 0.487730762, 0.580746056, 0.429799576
1.304466304, 2.451951966, 1.452665761, 3.713573013, 4.975932868, 3.907440595, 1.427859423, 3.619551013, 1.597695178, 0.782627532, 2.357032253, 1.419418096, 0.760615158, 2.14082326, 1.027183008, 0.584226851, 2.086139935, 0.936865638, 0.560042042, 1.385318571, 0.475667485, 0.438328411, 1.230076025, 0.659088874, 0.496250095, 0.893682376, 0.663777852, 0.510352077, 1.141112839, 0.468937828, 0.434044123, 1.243361302, 0.444001827
1.408045442, 2.533343784, 1.659677969, 3.827593839, 4.843199959, 3.976723916, 1.914151508, 5.677173529, 2.035772389, 0.913242355, 4.139061189, 2.239363333, 1.097621412, 1.719841446, 0.965035581, 1.099629032, 1.376402826, 0.805618045, 0.54459038, 0.683608509, 0.431077804, 0.852251232, 1.019704955, 0.55920004, 0.546664946, 0.780014797, 0.478011749, 0.686153168, 0.717536792, 0.634075884, 0.784121839, 0.807807872, 0.633595601
1.776860748, 1.914262297, 1.918972789, 5.285661387, 4.733625548, 5.221020543, 2.937469376, 2.064926855, 2.276850458, 1.443577128, 1.674287226, 1.838540248, 0.760246382, 1.372494637, 1.207394453, 0.883624168, 1.265639535, 1.160039775, 0.913076745, 0.749426924, 0.57726503, 0.577008569, 1.157818133, 0.588665536, 0.561117306, 1.154612872, 0.735155585, 0.564829597, 0.913723178, 0.4224507, 0.53919094, 0.66565962, 0.629194839
1.586991628, 2.232292463, 1.555779741, 4.561004377, 3.904385116, 4.325642963, 2.469620784, 3.557617691, 2.146977138, 1.29734233, 2.113315373, 1.442451908, 1.108942382, 2.23417378, 0.93344995, 0.964457779, 1.773128441, 0.664600141, 0.588017176, 1.457451349, 0.513436447, 0.616344961, 1.261937987, 0.602907753, 0.481321095, 1.126169716, 0.80712398, 0.367350019, 0.898982689, 0.392515663, 0.56849841, 0.803613752, 0.491592248
2.133171527, 2.214101287, 2.298703272, 5.339191791, 4.205331599, 5.632726283, 3.367751349, 4.562898329, 1.960744423, 3.18956375, 4.002196082, 3.283124611, 1.333620226, 1.363089757, 1.929341346, 0.835040846, 0.889228487, 1.349944693, 0.777197583, 0.798281329, 1.195317292, 0.658440257, 0.869275846, 0.656590256, 0.544535631, 0.798683841, 0.67625895, 0.721837867, 0.937932164, 0.737031773, 0.795261393, 0.854426582, 0.724076465
1.479456868, 1.791585755, 1.659395569, 3.616391007, 4.360593509, 4.600497951, 2.182486279, 3.083737052, 2.420326904, 1.086497575, 1.743636987, 1.736964221, 0.792768465, 1.043272449, 1.095214877, 0.722791024, 1.072848092, 0.839381301, 0.750520049, 0.756262488, 0.728008631, 0.670286841, 0.770339803, 0.403941339, 0.531700757, 0.562386446, 0.80867271, 0.522235333, 0.540285377, 0.533421372, 0.615233218, 0.402033285, 0.578406673
1.71090032, 1.62549162, 1.833934657, 4.767415, 3.870689428, 5.243807432, 2.39653971, 2.248799292, 1.993819905, 1.780602965, 1.208486074, 1.912354432, 1.012549542, 1.089225029, 1.286446443, 0.814625181, 1.098601974, 0.70040056, 0.849641012, 0.810286217, 0.438240751, 0.946400597, 0.913704167, 0.624375172, 0.40617032, 1.032292268, 0.593323646, 0.465484216, 1.404014545, 0.61723074, 0.619519225, 1.516419305, 0.696053947
1.544375354, 1.667367638, 1.521663362, 4.132073145, 3.434051919, 4.486420046, 1.664383128, 2.260345227, 2.721683962, 1.052991757, 1.427534207, 1.203343912, 0.913895, 1.413963641, 1.15841377, 0.753785068, 1.380541282, 0.650237669, 0.890014997, 1.21099285, 0.586950128, 0.811263635, 0.962266433, 0.394528652, 0.67606026, 0.378501835, 0.543791034, 0.656413384, 0.669732914, 0.658334463, 0.69077963, 0.695713017, 0.487866676
1.415135244, 1.486345445, 1.390138345, 3.093850458, 3.426087068, 3.805755927, 1.578156749, 2.378119625, 1.496613456, 1.175211411, 1.282297683, 1.228519279, 0.793028229, 1.461405293, 0.558783439, 0.884883445, 0.887646919, 0.597587599, 0.749148328, 0.570589491, 0.618144394, 0.996038244, 0.644039307, 0.641435562, 0.555152713, 0.653878176, 0.597157384, 0.638534115, 0.437364631, 0.549536862, 0.618370099, 0.391722126, 0.612415613
1.876524314, 2.208750232, 2.088453132, 4.467854176, 4.622050974, 4.744945466, 2.39338659, 3.087702666, 2.098439139, 2.118592328, 1.621161709, 2.365628077, 1.641008169, 1.749648305, 1.858752578, 1.276391805, 1.472549677, 1.459022394, 1.048706987, 1.82476448, 0.906457787, 0.678989447, 1.686690342, 0.749778696, 0.686792092, 1.455529398, 0.827871838, 0.498629173, 1.043799638, 0.463624486, 0.356704456, 1.118725145, 0.573945325
1.482098804, 1.498042647, 1.591383744, 4.294429317, 3.237329214, 4.952606364, 1.928407068, 2.773764628, 2.424365911, 1.577542474, 1.208088108, 1.963927923, 1.223255464, 1.109003703, 0.685314922, 0.827310889, 0.973166712, 0.879640761, 0.58484035, 0.447309868, 0.742004016, 0.450155646, 0.692041864, 0.657239598, 0.486331443, 0.467496096, 0.727664174, 0.403775291, 0.37915928, 0.559927424, 0.391781422, 0.416509567, 0.527399065
1.5394421, 1.979794537, 1.591365905, 3.971839518, 4.823656385, 4.560457318, 2.217208121, 3.44824585, 2.292048197, 1.321767693, 1.66514654, 1.476299749, 1.217423756, 1.483650508, 1.046974961, 0.762658396, 1.302219615, 0.866557975, 0.966778746, 0.817445445, 0.693841709, 0.897782385, 1.235880951, 0.824031031, 0.513195343, 0.832739318, 0.565554206, 0.58547263, 0.702345512, 0.45346914, 0.645421062, 0.906733004, 0.72941841
1.573678099, 1.929918966, 1.567576368, 4.172089421, 4.878008864, 4.229166633, 2.142974865, 3.71000376, 1.955726743, 1.084813752, 2.191120726, 1.679256365, 0.972924665, 0.904273338, 0.831374835, 1.096012312, 1.08806818, 0.969499554, 0.713257587, 0.57626842, 0.318603414, 0.535630148, 0.682392993, 0.72278912, 0.587140721, 0.854549286, 0.640968449, 0.602289944, 0.615618373, 0.601583997, 0.567519184, 0.580653809, 0.46762009
1.452423956, 1.699236721, 1.394062903, 3.970655797, 4.517095177, 3.816146172, 1.732809731, 2.723862136, 2.106087911, 1.513246689, 1.56095828, 0.813991944, 0.987683242, 1.390308448, 0.850544236, 0.954589349, 0.754373193, 0.715123985, 0.540825073, 0.596242326, 0.558488488, 0.530469921, 0.56600604, 0.335846133, 0.543556254, 0.585300289, 0.372998127, 0.52554798, 0.695908408, 0.411361575, 0.593658876, 0.665862338, 0.465311428
1.426519672, 1.924104447, 1.637609259, 4.230884189, 4.678141571, 4.547136741, 2.307689124, 3.967862167, 1.79804455, 1.204251188, 1.954989152, 1.816094449, 0.872820124, 1.635691564, 0.996149943, 0.944426427, 1.072673123, 0.489179026, 0.527186472, 0.691809927, 0.4639772, 0.768254972, 0.53600948, 0.48759648, 0.495252307, 0.462650004, 0.524394155, 0.687106042, 0.515038825, 0.784130578, 0.463955909, 0.553037822, 0.425714322
1.359715025, 2.208196376, 1.296483742, 3.461401176, 4.397220996, 2.730068275, 1.816852965, 2.807089288, 2.231043934, 0.812904204, 1.290734962, 1.187101226, 0.739901033, 2.094521721, 1.053099146, 0.874801134, 2.223346921, 0.939972903, 0.789337358, 1.768855139, 0.676997427, 0.875171398, 0.946782315, 0.58132172, 0.577625501, 1.317516863, 0.471362739, 0.522792393, 1.664537301, 0.517956061, 0.591661923, 1.278157348, 0.717941
1.501639323, 1.839949527, 1.8681195, 3.305587837, 4.560676413, 4.595961547, 2.008177916, 2.842947431, 2.667269219, 1.292446769, 1.368237381, 1.56200426, 0.72350233, 1.174089692, 1.300171589, 0.979013322, 1.191263909, 1.159776075, 0.841979037, 0.976435371, 1.178251447, 0.568887764, 0.90113893, 0.953869755, 0.577414185, 0.667480165, 0.410198242, 0.92551059, 0.750230993, 0.595861093, 0.639861081, 0.915270739, 0.611394113
1.382400205, 1.556214538, 1.458855021, 2.999764592, 3.431088068, 3.975228554, 1.515670733, 1.766793868, 3.523060239, 1.769194628, 1.166377905, 1.510217965, 0.894330902, 1.08554261, 1.20919476, 0.538290765, 1.470523883, 0.773159608, 0.617611036, 0.736266574, 0.542412083, 0.592175798, 0.906159226, 0.602944209, 0.50060352, 0.614338466, 0.439338652, 0.365232682, 0.612183244, 0.40180423, 0.316294004, 0.87947942, 0.481881889
1.182672319, 1.787128559, 1.601499062, 2.710648993, 3.573638204, 3.702084468, 1.175626069, 2.263771473, 2.676641309, 0.696076742, 1.361981127, 1.73079834, 0.849774282, 1.342557468, 1.069452496, 0.849173956, 1.539661197, 1.16512605, 0.589127467, 1.279202282, 0.736265527, 0.692328419, 0.951374177, 0.623332303, 0.453189062, 0.989727446, 0.564866616, 0.589200052, 0.836587855, 0.880569918, 0.62388871, 0.854883331, 0.681316019
2.034994234, 1.553153745, 2.103951352, 5.466733216, 3.910895222, 5.362671266, 3.979047711, 1.961176442, 2.788390823, 1.488054744, 1.681430355, 2.68041499, 1.630141819, 0.778530832, 2.043809073, 0.976761275, 0.829649591, 0.956720726, 1.045816923, 0.704979792, 0.710731231, 0.572757652, 0.544812816, 0.661581622, 0.733341347, 0.608324271, 0.402879583, 0.631459652, 0.638258248, 0.428814077, 0.691084254, 0.513585745, 0.571184401
1.26954226, 1.817047757, 1.325825031, 3.28132526, 3.461045652, 3.928122329, 1.694147218, 2.549229182, 2.074543078, 0.949736316, 1.720243735, 1.090418264, 0.667082997, 1.172892452, 0.873947279, 0.83769214, 1.287660743, 0.891326334, 0.576922058, 1.190014962, 0.584028777, 0.760531765, 1.18083342, 0.57031367, 0.628672264, 0.741049158, 0.389738721, 0.644575962, 0.911389278, 0.464434704, 0.501234817, 1.038034356, 0.508030374
1.446717216, 1.659929442, 1.354946311, 3.56069947, 4.259866838, 3.80123162, 1.75959159, 2.745382527, 5.366911456, 1.24502066, 1.274742528, 1.090553157, 0.758533643, 1.320378111, 0.598186164, 0.649795937, 1.143515843, 0.656755415, 0.965216087, 0.698106267, 0.642038775, 0.435326667, 0.536067153, 0.485332854, 0.547043758, 0.322912176, 0.661925498, 0.744151353, 0.565453497, 0.668804858, 0.584982097, 0.554939597, 0.464866806
1.556181902, 2.213465867, 1.480320059, 3.902832691, 4.732155011, 4.05471791, 1.961284869, 4.601454333, 2.193314712, 1.82911183, 2.589340053, 1.178158028, 1.353908222, 1.710085506, 1.060836191, 0.973781657, 1.598882376, 0.76103603, 0.632681385, 1.361876052, 0.379942727, 0.678505039, 0.908736603, 0.647383263, 0.436890396, 0.857155334, 0.699321664, 0.381365684, 0.857617458, 0.730711604, 0.409960214, 0.793412597, 0.548723961
1.695665022, 2.129693907, 1.691482681, 3.451769754, 5.489774924, 3.999328421, 2.389387523, 3.372930577, 2.683355026, 1.927894863, 1.867775128, 1.775161909, 1.742359565, 1.974032551, 1.340228143, 1.267531005, 1.498179207, 1.077619934, 1.381116463, 1.22347599, 0.693226191, 0.660892345, 1.106015034, 0.690180297, 0.458364493, 0.81595229, 0.51996721, 0.452940775, 0.495852908, 0.663128968, 0.607976493, 0.597720656, 0.772381218
1.682161504, 1.572320976, 1.65735346, 4.713281352, 4.028961774, 5.053506581, 2.427361941, 3.392936321, 1.906080191, 1.843000491, 1.315118888, 1.569935766, 1.135999609, 1.240159821, 0.74525047, 0.735222, 1.284466794, 0.607340661, 0.51739135, 0.595292602, 0.480899422, 0.738872855, 0.559896005, 0.522990753, 0.714595612, 0.386288949, 0.503711428, 0.586271105, 0.448539057, 0.572187308, 0.517638368, 0.414638506, 0.564685144
1.643857282, 1.853396004, 1.543238158, 4.353259732, 4.208970713, 4.077183969, 2.822790278, 1.771756266, 3.222310745, 1.315505629, 1.589895221, 1.600258814, 1.36144036, 2.580106576, 0.936552863, 1.010682252, 1.399028387, 0.84321545, 0.614286576, 0.913476388, 0.491840905, 0.584853097, 1.090209634, 0.599942699, 0.745794348, 0.643805795, 0.527938841, 0.359604102, 0.91044319, 0.712547629, 0.464548499, 0.724801322, 0.495243886
1.208979381, 1.859322957, 1.323785011, 3.041155694, 3.794634005, 2.952755789, 1.011792326, 3.264820325, 3.109833921, 0.783021964, 1.910970261, 1.127039164, 0.710231782, 1.893935122, 0.979769945, 0.815178053, 1.154344127, 0.96271508, 0.576885366, 0.904516963, 0.757881012, 0.893471685, 0.930923431, 0.684216314, 0.563877859, 0.511767323, 0.518330564, 0.496483637, 0.827608894, 0.525272314, 0.560928906, 0.947505842, 0.389172755
1.905163661, 1.812613647, 1.630161823, 4.669119337, 4.41823559, 4.529533874, 2.503883175, 2.498914258, 2.531828563, 2.581905726, 1.730101351, 1.534880821, 2.233017178, 1.844915573, 1.141266928, 1.444479166, 1.476088287, 0.583114833, 0.913589664, 0.809147103, 0.605383145, 0.713337552, 1.001245968, 0.732847199, 0.485993245, 0.81265587, 0.640676566, 0.602210668, 0.446108345, 0.725125289, 0.80346185, 0.496919736, 0.755291609
1.596015531, 1.861440632, 1.525425553, 4.154918384, 4.272288221, 4.037730657, 2.261036057, 3.361653622, 1.908496006, 1.14882757, 1.588379143, 1.107588645, 1.184313326, 1.46516773, 0.918836797, 1.144662352, 1.031713902, 0.974559906, 0.735467008, 0.870553591, 0.967092553, 0.547144016, 0.949455847, 0.781392944, 0.450571917, 0.83989746, 0.579570629, 0.664789003, 0.953174383, 0.697679203, 0.776288703, 0.894981152, 0.610838768
1.358490409, 1.91514808, 1.352183364, 3.420110704, 4.553959801, 3.828263962, 1.166585691, 2.514946011, 3.065747515, 1.512164219, 1.132977702, 0.69838005, 0.891627582, 1.194014753, 0.549669905, 0.846199574, 1.111098101, 0.70527575, 0.626656508, 1.207078412, 0.694367644, 0.945789656, 1.115704201, 0.501715067, 0.56171403, 1.133487069, 0.478561628, 0.737892204, 1.429798706, 0.517174147, 0.489555616, 1.122213458, 0.67082379
1.644057255, 2.020998381, 1.505427052, 4.551808017, 4.8102065, 3.428198126, 2.062429553, 3.14594606, 1.814914252, 1.30573665, 1.807708198, 1.055519105, 1.113499299, 1.681250335, 1.308837969, 1.041857805, 1.847897041, 0.950221382, 1.022209345, 1.4326259, 0.683452074, 0.817333851, 0.77479945, 0.572984364, 0.589027435, 0.678817531, 0.664329857, 0.650935712, 0.705614995, 0.654194018, 0.509037853, 0.682185338, 0.624979376
1.708826493, 1.917742318, 1.542604177, 4.88228033, 4.132547274, 5.026251276, 2.620681974, 3.127131025, 2.052631311, 1.185664015, 2.234933962, 1.19289821, 1.025292131, 1.356821343, 0.8959943, 0.934238077, 1.448187697, 0.88817454, 0.885050264, 0.763906151, 0.516741024, 0.505831647, 0.603276363, 0.406335823, 0.666831712, 0.756903387, 0.259661075, 0.706370133, 0.955479226, 0.433458977, 0.853060075, 1.038465317, 0.540868005
1.563175334, 1.819007082, 1.562232557, 4.350925881, 4.181668711, 4.287431914, 2.760040819, 2.345116982, 1.979248827, 1.755136136, 1.772081491, 1.318429805, 1.078450053, 2.526716066, 0.956444498, 0.550449206, 1.345151751, 0.875880705, 0.504898282, 0.880941295, 0.519734996, 0.697870516, 0.85944779, 0.700415845, 0.439656487, 0.622431456, 0.451648062, 0.38181676, 0.623676017, 0.515854094, 0.368878605, 0.511875213, 0.416464894
1.460512706, 2.158369366, 1.53188385, 3.173665937, 4.63456225, 3.412172377, 2.145584576, 4.019930379, 1.906893961, 0.981908698, 3.169330938, 1.157990548, 1.186473765, 1.343861887, 1.685719605, 1.042963752, 1.464261141, 1.192642033, 0.625026771, 0.933305563, 0.602974081, 1.001750468, 0.980888206, 0.507252926, 0.582565429, 0.983917985, 0.622926841, 0.638191808, 0.793109444, 0.676668179, 0.837331262, 0.872713515, 0.741986291
1.647826143, 2.065696747, 1.680963432, 4.032383033, 5.248130009, 4.453950408, 1.808003545, 4.110122381, 2.035981922, 1.495758479, 2.272577165, 1.512099414, 1.156175899, 2.227699972, 1.156362167, 1.061826226, 1.274918364, 1.693621709, 0.750274893, 0.596242079, 0.774816679, 1.131737738, 0.504838563, 0.421911413, 1.029742269, 0.437694039, 0.460482857, 0.858630181, 0.608556746, 0.453530355, 0.673244733, 0.768244048, 0.512281717
1.501772197, 2.739928698, 1.670616209, 3.320285264, 5.129945569, 3.685211282, 1.767113111, 5.556186853, 2.233418001, 1.059872395, 3.919996653, 2.474864477, 0.876210921, 2.846214505, 1.887966335, 0.945219373, 2.072183957, 0.766284486, 0.901339722, 1.765658737, 0.994860942, 0.703453547, 0.777383236, 0.644272448, 0.88383281, 0.64131063, 0.616080979, 0.713942909, 0.94845578, 0.502854716, 0.852663556, 1.049101894, 0.409095881
1.578260397, 1.896653029, 1.667578434, 4.559121324, 3.127137607, 4.187203153, 2.088159097, 2.666009445, 3.555978462, 1.085464245, 1.409756205, 2.15138433, 1.195609764, 1.253723116, 1.699458404, 0.958776648, 1.48662887, 0.907699027, 0.452753751, 1.320713678, 0.662743228, 0.839599172, 1.054109483, 0.572932269, 0.711430736, 1.13821683, 0.412518322, 0.843196303, 1.292522043, 0.399982293, 0.933097229, 1.067107928, 0.516624594
1.629319067, 1.390582687, 1.612476041, 4.359585313, 3.347721749, 4.845228087, 2.079555659, 1.835670608, 1.949088957, 0.959071244, 0.991301931, 1.743402272, 1.18821241, 1.044812826, 1.198924083, 1.186663574, 0.957260215, 0.549839775, 0.904152954, 0.627639687, 0.678303739, 0.73555151, 0.784553686, 0.655945415, 1.061909622, 0.399626988, 0.595473084, 0.750456979, 0.535728329, 0.607571961, 0.495109587, 0.513492666, 0.44098549
1.752409819, 2.092636411, 1.676485279, 4.130784858, 5.734686078, 4.026395713, 1.987162774, 4.293702334, 1.813638258, 1.762500683, 2.043291715, 1.768213167, 1.600190848, 1.7475327, 1.693617529, 1.413722075, 1.042151386, 1.053316857, 1.046435448, 0.810621022, 0.665114083, 0.789916983, 0.848267883, 0.62787178, 0.602419243, 0.506785407, 0.665291603, 0.406094749, 0.520179708, 0.481685679, 0.432579051, 0.669342278, 0.57646208
1.391991043, 1.892806094, 1.462400807, 3.20648773, 4.505709963, 2.997496802, 1.382262718, 2.653518057, 2.417237478, 1.529996061, 1.567552974, 1.65563497, 1.065215215, 1.871075833, 1.23936904, 0.933002184, 1.328189138, 1.009747833, 0.859004596, 0.810994022, 0.914616324, 0.656756935, 0.729023798, 0.811512672, 0.782288557, 0.653676617, 0.844720837, 0.507860386, 1.170634618, 0.466470057, 0.47665423, 1.470165537, 0.271704865
1.350979824, 2.062060885, 1.333777305, 3.911457685, 5.212128375, 3.63790608, 1.456993278, 3.548867299, 2.548168934, 0.722576643, 1.96065974, 1.340776169, 0.535731236, 1.657751824, 0.58868574, 0.670330371, 1.094299509, 0.615943065, 0.512781776, 1.111215434, 0.904599597, 0.760630739, 1.295827434, 0.83340183, 0.565834604, 0.895468099, 0.323149993, 0.833796797, 0.713346428, 0.409013253, 0.737691118, 0.852182738, 0.585626537
1.640118597, 1.655849194, 1.472155779, 4.139072763, 3.998661761, 4.04969821, 2.110691503, 2.36532861, 2.966089252, 1.01339954, 1.159302473, 0.993260586, 1.195788009, 1.24848726, 0.893799992, 1.119127431, 1.042192288, 0.658483119, 0.728167447, 0.744540049, 0.826378443, 0.550818384, 0.80730585, 0.767240008, 0.886044569, 0.785912161, 0.852027681, 0.573899582, 0.698791581, 0.505112465, 0.532866144, 0.800427384, 0.654540145
1.364767496, 1.943595377, 1.471754837, 3.834012925, 4.460628787, 4.52509544, 1.837040365, 3.643217326, 2.420695003, 1.190758461, 1.73718894, 0.975161626, 1.154810698, 1.552298974, 1.049775427, 0.778553356, 1.434296271, 1.078685249, 0.665324461, 1.037950082, 0.623905279, 0.434092428, 0.942888222, 0.468093975, 0.489562732, 0.706430031, 0.399917849, 0.336629401, 0.846206436, 0.314953674, 0.396510703, 0.998663885, 0.3680095
1.684307447, 1.783514884, 1.751663001, 4.606883208, 3.91803207, 4.579665722, 2.418825463, 3.034020202, 2.763617997, 2.074896029, 1.565925838, 2.449570057, 1.311823955, 1.244071349, 1.377189855, 0.838062832, 1.092476721, 0.916202154, 0.741798546, 0.873121127, 1.093953031, 0.593291138, 0.620167183, 0.604363309, 0.475015509, 0.663743053, 0.438201795, 0.46379104, 0.670616105, 0.640168648, 0.555558403, 0.701203465, 0.499099183
1.912775384, 1.670442172, 2.027538514, 5.062291212, 4.564513477, 4.979724625, 3.62236714, 2.621530691, 2.089308252, 1.689799624, 1.417159274, 2.18433043, 1.21948254, 1.488262216, 1.563504931, 0.913026532, 0.949173223, 1.172645467, 0.928448222, 0.590932686, 0.708583635, 0.734438034, 0.733100491, 0.595458579, 0.677979444, 0.490999958, 0.734835968, 0.846286858, 0.447042062, 0.604647943, 0.482268898, 0.547410824, 0.387516022
1.804402678, 1.863875645, 1.888185212, 5.360866731, 4.163674595, 5.195863139, 3.011202701, 2.582005004, 1.997538531, 1.770204669, 2.028621505, 2.032778312, 1.645050151, 1.409901928, 1.46726848, 0.875423114, 0.912143189, 1.020703298, 0.67768369, 1.122448763, 0.603777944, 0.954195071, 0.846293189, 0.567553917, 0.590624918, 0.877540545, 0.604372366, 0.518009232, 0.993716374, 0.605966619, 0.501885683, 0.61827372, 0.490966231
1.466581712, 1.844137289, 1.560629926, 3.88702931, 4.68863042, 4.271452262, 1.650778603, 3.655649285, 2.831288794, 0.999074162, 1.652415072, 1.269610549, 0.808530665, 1.308151274, 1.115699076, 0.859218099, 0.87339833, 0.668507769, 0.546452288, 0.77843811, 0.943687112, 0.703795583, 0.738455952, 0.60059256, 0.938797341, 0.637768714, 0.512293917, 0.636820293, 0.72620742, 0.497725963, 0.715639805, 0.637460552, 0.451881815
1.299592253, 2.382026695, 1.176367764, 3.192458532, 5.0601721, 3.164971008, 1.435916248, 4.94109512, 1.736861672, 1.395232713, 4.538157311, 0.838420047, 0.960848137, 1.469358537, 0.465016012, 0.80248004, 1.194515951, 0.664538481, 0.626223992, 0.746847958, 0.403983405, 0.567275686, 0.629371373, 0.662359666, 0.529355601, 0.653025053, 0.513822175, 0.464417773, 0.837028281, 0.39471963, 0.590803066, 0.926116968, 0.460736235
1.783755122, 1.804058158, 1.886546881, 5.317541748, 4.366148864, 4.494751532, 2.719275872, 2.836857683, 2.352396618, 1.894002623, 1.575872589, 2.00310539, 1.224330966, 1.708854052, 1.545566464, 0.809283952, 1.253150443, 1.403370636, 0.488768969, 0.88603999, 0.920738182, 0.944225434, 0.953359273, 0.714728396, 0.679221629, 0.437119302, 0.636378926, 0.398940333, 0.579216578, 0.559075151, 0.429467163, 0.616173533, 0.650021605
1.613416794, 1.692820665, 1.533110797, 4.252306786, 3.947652265, 4.288111043, 2.335733174, 2.464609974, 1.815481582, 1.348493114, 1.460893406, 1.426915228, 1.168772479, 1.492246726, 0.820587315, 0.997067331, 1.296869375, 0.546313529, 0.83441118, 0.86502849, 0.592646999, 0.564412328, 0.628237423, 0.746136432, 0.640734626, 0.582774074, 0.487020726, 0.448390152, 0.921754699, 0.563156136, 0.370006259, 0.919157196, 0.485907184
1.300628608, 1.946687033, 1.403848014, 3.936378468, 4.619662045, 4.162777026, 2.01926031, 3.668200483, 3.854854548, 0.864123027, 1.540729638, 1.009808196, 0.763785032, 0.875213561, 0.849185475, 0.801341686, 1.116299741, 0.72773607, 0.416601893, 1.433146418, 0.78181706, 0.801266444, 1.403383596, 0.445981049, 0.492468547, 0.705108277, 0.511892579, 0.349308795, 0.772702404, 0.258985553, 0.453796544, 0.797917331, 0.406054616
1.59992968, 1.719331758, 1.814105762, 4.401243725, 4.050238356, 5.037582223, 1.593810907, 2.204863932, 1.347219818, 1.287069526, 0.915038339, 2.662733527, 0.903581126, 1.191133824, 1.335010748, 0.822812123, 1.149819919, 0.974301447, 0.67033398, 1.062904314, 0.61182823, 0.956184496, 1.005488076, 0.616365521, 0.609780632, 0.73479492, 0.528155116, 0.845191425, 0.78626475, 0.731464799, 0.974494244, 0.854832918, 0.793691248
1.701717391, 2.079786268, 1.781516658, 4.325722577, 4.769130449, 3.749215572, 2.345551412, 3.358251579, 2.009138275, 1.532577671, 1.735126244, 2.034917588, 1.324366558, 1.565528822, 1.966807146, 1.030622192, 1.454503104, 1.391361055, 0.682224569, 1.63827831, 1.014457312, 0.805117162, 1.525157298, 0.814330761, 0.625668536, 0.923798244, 0.498858575, 0.885980992, 0.728512595, 0.475076835, 0.778579104, 0.657215421, 0.399541711
1.496524082, 1.668776301, 1.538771694, 4.275025717, 3.841938107, 3.674872274, 2.191917826, 1.93881221, 1.60726123, 1.29854567, 1.500043282, 1.563082127, 0.999358567, 1.092783164, 0.52585413, 0.752040643, 1.156922138, 0.720632595, 0.557721962, 1.160173528, 0.446121323, 0.637448407, 0.766546624, 0.700446982, 0.609697431, 0.926506434, 0.779156512, 0.634219984, 0.569254263, 0.883913664, 0.567544492, 0.42184371, 0.898480762
1.632611439, 1.746634417, 1.548289592, 4.288069258, 3.99506085, 4.227199854, 2.396874405, 2.941679103, 2.74802435, 1.284954127, 1.70086626, 0.96246989, 0.941398839, 1.599788425, 0.89850757, 0.977156056, 1.321344743, 0.930273373, 0.726351671, 0.609017102, 1.036808537, 0.5611623, 0.676257266, 0.536444792, 0.48694493, 0.53103284, 0.74490652, 0.554310055, 0.82641673, 0.473262383, 0.681924341, 0.849390115, 0.51901326
1.475890431, 2.424019534, 1.491449783, 3.814338988, 5.523866798, 3.487230364, 1.96577481, 4.282367849, 2.696196093, 1.230944147, 2.235891511, 1.896548331, 0.82630965, 2.327466951, 1.036680035, 0.949597348, 1.611205305, 0.723006919, 0.563212599, 1.627526949, 0.562792519, 1.088523436, 1.151156787, 0.507917011, 0.6016269, 1.152726788, 0.33373291, 0.67282048, 1.113714224, 0.423195046, 0.609876218, 0.711482117, 0.473273795
1.640465002, 1.824035568, 1.384752158, 3.598337867, 4.617914923, 4.485845229, 1.833859428, 2.031145807, 3.68152516, 1.211346524, 1.309679333, 0.57653211, 1.277079453, 1.347047757, 0.540533206, 1.271916427, 1.297989048, 0.78153836, 1.438011483, 1.360039628, 0.518844342, 0.803057753, 0.895301902, 0.701838236, 0.701120389, 0.644195171, 0.505712519, 0.694702248, 0.620149457, 0.693701143, 0.684771578, 0.510394204, 0.80185208
1.502799737, 1.659109585, 1.291443962, 3.241416943, 3.724065264, 3.720835613, 2.591268234, 2.770653778, 1.923508879, 1.274268875, 1.330192735, 1.062394273, 1.008542577, 1.275724069, 0.907939431, 0.998171282, 1.811161738, 0.781593047, 0.564011491, 0.848693504, 0.606011622, 0.610176138, 0.522374509, 0.426646495, 0.678290163, 0.639073457, 0.39176474, 0.593617642, 1.000226238, 0.425984374, 0.531344707, 0.737120883, 0.594392916
1.245242418, 1.770513016, 1.564851795, 3.111451516, 3.98277683, 3.834340618, 1.627502455, 2.511490966, 2.6536631, 0.996685563, 1.413132515, 1.594784443, 0.671952098, 1.795984705, 0.891483022, 0.696639918, 1.497187378, 0.962894893, 0.533811289, 0.720034412, 0.506222479, 0.620652877, 0.708433902, 0.616353508, 0.552829289, 1.007392452, 0.529541131, 0.584523592, 1.204591889, 0.461128436, 0.694891305, 1.078808051, 0.532805585
1.706155627, 1.786081823, 1.544028205, 4.534094045, 4.476281622, 4.300846762, 2.262561163, 2.737946666, 1.680060691, 2.337253445, 1.683522021, 1.654734306, 1.126360876, 1.762991491, 1.104517012, 0.911912485, 1.236000109, 0.950834189, 0.575091493, 0.930154078, 0.511857442, 0.97861463, 0.85458142, 0.462021428, 0.568080582, 0.639604831, 0.565336502, 0.573593197, 0.401417855, 0.465007901, 0.515189641, 0.503164682, 0.357868246
1.41972306, 1.672734986, 1.439028604, 3.253948535, 3.819639518, 4.321893902, 1.573266466, 2.572106509, 3.941657189, 1.06180448, 1.830272051, 1.308425511, 1.238354421, 0.906082457, 0.958490034, 0.660298654, 0.950607577, 0.651697235, 0.731907136, 0.791983019, 0.487212686, 0.752878663, 0.918966275, 0.735943096, 0.729823544, 0.675474628, 0.540947069, 0.827396509, 0.683987933, 0.566345178, 0.571316425, 0.872247776, 0.675315851
1.717284279, 1.952153181, 1.689371878, 3.964258413, 4.67196684, 4.082847948, 2.059377106, 3.375999505, 1.669272483, 1.422746165, 1.935668112, 1.604907324, 1.22262883, 1.192073422, 0.950390253, 0.941845078, 1.071353306, 0.926308509, 0.768169841, 0.842182012, 0.711426437, 0.684237926, 1.087819763, 0.720095527, 0.91179472, 0.945412847, 0.578948208, 1.199756886, 0.802346301, 0.61966669, 0.579326486, 0.823856339, 0.67119313
1.682254897, 1.883781845, 1.657450481, 4.336289473, 3.418926058, 4.525074086, 2.903544531, 2.711599365, 2.521623149, 1.60313697, 1.69277825, 1.97602779, 0.757348531, 1.955186014, 1.296341949, 1.071062556, 1.488486982, 0.998426295, 0.853060293, 0.564211758, 0.670789232, 0.349906137, 0.86925734, 0.432732685, 0.639867018, 0.608285656, 0.348878952, 0.643009604, 0.770483967, 0.59515226, 0.593613937, 0.558206573, 0.574935128
1.56105301, 1.985220121, 1.697564922, 4.495988746, 5.118897764, 4.902799797, 2.130876015, 4.456371022, 2.579111199, 1.621576554, 1.641294932, 1.422400149, 1.085353209, 1.311558423, 1.068765181, 0.790160456, 1.091343426, 1.005738457, 0.418172848, 1.072442822, 0.709772641, 0.478936696, 0.949616727, 0.631556587, 0.492026167, 0.551151054, 0.576087869, 0.373676189, 0.47364707, 0.490790887, 0.489954163, 0.461624462, 0.454110847
1.700046408, 1.792968984, 1.918220295, 4.60694054, 4.694518539, 5.207528194, 2.775647052, 2.920078598, 2.18511837, 1.968036702, 1.205560129, 2.090359879, 0.965915491, 1.550589583, 1.389833258, 0.712005641, 1.504974964, 1.099960215, 0.66688431, 1.054065191, 0.897163756, 0.580441164, 0.95251398, 0.72017644, 0.570782927, 0.596953003, 0.581742633, 0.512725375, 0.770824816, 0.761396568, 0.438369186, 0.833163084, 0.918327563
1.634757971, 2.298160233, 1.655202569, 4.04803942, 5.742749537, 3.711226949, 2.700363934, 3.411220057, 2.081651476, 1.695699022, 2.363861006, 1.444776042, 1.177111051, 1.86419817, 0.931115952, 0.990515506, 1.958594711, 0.942096203, 0.729366936, 1.232453583, 1.196206054, 0.746084495, 1.214121208, 0.529437005, 0.483116845, 1.080430091, 0.651151668, 0.415535272, 1.047976321, 0.543748079, 0.36368143, 0.847604871, 0.675910159
1.735231999, 2.017839724, 1.690382177, 4.438318698, 4.735973837, 4.4534723, 2.134954165, 3.681425683, 2.178128446, 1.3887783, 2.168451461, 1.340495735, 0.750391707, 1.567781728, 1.093000434, 0.835681127, 1.611224729, 0.81737336, 0.76658362, 1.028510925, 0.920492248, 0.716961634, 0.889748377, 0.793599504, 1.045063138, 0.666248512, 0.491433315, 0.82273972, 0.592540212, 0.52190067, 0.593657493, 0.702635933, 0.623638546
1.327933385, 1.849781666, 1.463695546, 3.328337365, 3.671819447, 3.227431178, 1.706447918, 2.810677346, 2.155249159, 0.847383859, 1.438434363, 1.228469918, 0.653542828, 1.884888981, 1.033353919, 0.816469614, 1.847280276, 1.030655821, 0.751149515, 1.016543961, 0.779740785, 0.682414297, 0.868837422, 0.633300804, 0.634211618, 0.696844579, 0.689589588, 0.613302568, 0.665115146, 0.599011237, 0.913143795, 0.66714204, 0.685401787
1.636360566, 1.682952417, 1.658752637, 4.44782034, 4.582088645, 3.820827513, 2.804781703, 2.875696946, 2.489424679, 2.155603154, 1.810023022, 1.921220232, 0.917988819, 1.407693165, 1.477072454, 1.011088288, 0.752973215, 1.326838734, 0.868533312, 0.40493611, 0.750853594, 0.514570478, 0.341562531, 0.466602089, 0.501553375, 0.514103796, 0.609450446, 0.340168981, 0.547733092, 0.548039356, 0.386597614, 0.346809423, 0.559809491
1.453568705, 1.901275482, 1.243280369, 3.428266072, 3.990426934, 3.078310044, 1.526622887, 3.934771497, 2.348915057, 1.203241208, 1.98370943, 1.121965639, 1.065391096, 1.678953288, 0.987392569, 0.906227417, 1.33708534, 0.747429472, 0.815242284, 1.364731864, 0.660996085, 0.645376981, 0.825213527, 0.37936267, 0.67488014, 0.765749635, 0.557169559, 0.467113423, 0.52977023, 0.666546343, 0.49895961, 0.596992562, 0.502975062
1.209785109, 1.994050395, 1.466335314, 2.809836941, 5.291860767, 3.910669103, 1.370609654, 2.982870051, 2.443586686, 0.870216112, 1.769823552, 1.41838896, 0.741659641, 1.193783605, 0.930072914, 0.48016167, 1.28718421, 0.369111358, 0.468691898, 0.859197018, 0.551552769, 0.731992383, 1.24807441, 0.908563949, 0.516936188, 1.066067976, 0.562506357, 0.713859333, 0.52033933, 0.475560475, 0.522308079, 0.501820483, 0.492112808
1.742262068, 1.828736136, 1.861811085, 4.586431845, 5.069787652, 5.059775026, 2.727591653, 2.846035777, 2.276947835, 1.717326465, 1.300811925, 1.904000603, 1.164110925, 1.3355606, 1.702565112, 1.219670251, 0.870830278, 1.055331529, 0.770457424, 0.888919161, 0.876563176, 0.748250664, 0.759040141, 0.896208327, 0.646655415, 0.604731701, 0.822382479, 0.706503681, 0.973248928, 0.668429564, 0.667981849, 1.17359841, 0.413609143
1.596725728, 1.60794478, 1.502478885, 4.809301607, 4.234602839, 4.284821029, 1.962091117, 2.776713938, 2.685736206, 1.057615806, 1.544707372, 0.930229249, 1.26922362, 1.178264205, 1.041994284, 1.005997247, 0.699823415, 0.524195896, 0.717067396, 0.402819012, 0.398145076, 0.504253804, 0.815817565, 0.613317677, 0.586448288, 0.632575887, 0.822264604, 0.535026009, 0.658145843, 0.514001085, 0.422082342, 0.419659693, 0.443582576
1.79911815, 2.756245222, 1.81368271, 4.924896797, 6.476724967, 5.003599319, 3.080676611, 5.608833245, 2.333435796, 1.65302986, 2.822706309, 2.447686128, 1.039632747, 1.856918894, 1.12082538, 0.946112651, 1.559170024, 0.962535876, 0.579655178, 1.715718222, 0.564184111, 0.300376887, 1.596148814, 0.638278691, 0.649080158, 1.091653567, 0.33059118, 0.654484107, 0.66501337, 0.623785158, 0.721364752, 0.569956075, 0.510924379
1.417468311, 2.145975791, 1.63490244, 3.560725035, 5.47848229, 3.84502818, 1.891014807, 2.697542413, 1.261114715, 1.080259934, 2.892217383, 2.199992756, 0.708969991, 2.016813389, 1.005905987, 0.962352983, 1.818085039, 1.01150839, 1.088916928, 1.046138755, 0.724352399, 0.691882552, 0.657409331, 0.735457774, 0.578522651, 0.521324329, 0.741575621, 0.578810147, 0.804194671, 0.536091622, 0.57312618, 0.846777379, 0.783075302
1.460380931, 1.789216217, 1.522331859, 3.816371816, 3.930844662, 3.985988138, 1.655021523, 3.996933501, 2.010190302, 0.946581394, 2.134997672, 1.502414242, 1.11239253, 1.127870226, 0.933404752, 0.811469954, 0.875004931, 0.629951476, 0.678448344, 0.482746686, 0.76358548, 0.793284633, 0.585477092, 0.663766259, 0.746407543, 0.725934894, 0.634391724, 0.735863939, 0.803564997, 0.520715369, 0.689042661, 0.691764186, 0.463661774
1.675340251, 1.767573334, 1.502453559, 3.760958881, 4.148288857, 3.163416595, 2.262727466, 3.266769354, 2.037378258, 2.100638629, 1.694546753, 1.871769517, 1.446413457, 1.696469223, 0.907394649, 1.678322126, 1.078373878, 0.815554893, 0.98849491, 0.792560228, 0.807022646, 0.752965474, 0.67274313, 0.710246476, 0.389168134, 0.532638741, 0.403066843, 0.428742688, 0.487850116, 0.55947925, 0.574060065, 0.536823584, 0.487542098
1.37537395, 1.775703347, 1.750483969, 3.624651563, 4.205711355, 4.775812037, 1.728484175, 2.48311571, 2.235423674, 0.925123911, 1.109841011, 1.877265862, 0.796602567, 1.201388068, 1.682647564, 0.742334904, 0.785021714, 0.818104924, 0.598948247, 0.579611367, 0.604055784, 1.240208176, 0.838512001, 0.716505299, 0.74034276, 1.175615879, 0.700325131, 0.488635026, 1.220684064, 0.62202743, 0.620124693, 0.930394698, 0.682745695
1.655895386, 1.933527229, 1.631519161, 4.433668004, 4.517390516, 4.296116295, 2.593392228, 2.38109489, 2.450447711, 1.126088971, 1.659508439, 1.9002957, 0.954161171, 1.536122286, 0.833778704, 0.951678249, 1.150698636, 0.814702659, 0.824315548, 0.925709311, 0.764109984, 0.717386458, 1.105494699, 0.773776467, 0.644615839, 1.012194408, 0.554098371, 0.61033301, 1.191432404, 0.332683548, 0.546381655, 0.8819802, 0.332988567
1.498267137, 1.86909077, 1.455962076, 4.446792617, 3.928216471, 4.192203384, 2.146373989, 2.54365057, 1.700049938, 1.3543905, 1.697611531, 1.808675491, 0.972524204, 2.188209942, 0.745595526, 0.757632815, 1.522568391, 0.531474982, 0.375713235, 0.990182809, 0.446408961, 0.757507863, 0.936013813, 0.646275894, 0.363134186, 0.742596057, 0.526192777, 0.428792337, 0.835514482, 0.521715956, 0.493163286, 0.900161445, 0.486530745
1.645369829, 1.935878172, 1.661248264, 4.614063022, 3.719341507, 4.490854239, 2.48100352, 2.541709057, 1.163841723, 1.306590587, 2.176845801, 1.923856516, 1.029064387, 2.051314892, 1.364487942, 0.940422218, 1.794376794, 0.870273094, 0.754035299, 1.524705062, 0.636860219, 0.813361751, 1.123249562, 0.736979615, 0.639802041, 0.727406933, 0.679591655, 0.72602208, 0.652697185, 0.617000229, 0.736583534, 0.656759618, 0.467765856
1.70649985, 1.852295783, 1.733621069, 4.244120955, 3.839120584, 4.201395318, 2.554560409, 2.096420548, 2.457668815, 1.677645173, 1.747211216, 2.408861133, 1.466034037, 1.646448765, 1.208579348, 1.13049862, 1.561895945, 0.914467893, 0.622532238, 1.007346526, 0.695444061, 0.733279892, 0.714653806, 0.595315783, 0.713779003, 0.936381017, 0.587622363, 0.70931898, 1.345049226, 0.592252868, 0.607157311, 1.262604276, 0.550211806
1.472822719, 1.670814443, 1.715587232, 3.857613956, 4.135558091, 4.090829768, 1.88165127, 1.973344027, 2.834694628, 0.969935026, 1.583099557, 1.520434994, 1.143110962, 1.542456263, 0.943171519, 1.138815815, 1.209568586, 1.404381154, 0.718692252, 0.783744986, 1.107275942, 0.437845052, 0.792752868, 0.956104494, 0.493626982, 0.665971528, 0.932535762, 0.378484765, 0.461822644, 0.739130344, 0.392817736, 0.448498562, 0.68055462
1.546424292, 1.822518811, 1.763118717, 5.017524252, 4.470742435, 5.030513802, 2.250876544, 3.855725971, 1.979340844, 1.207798665, 1.551470996, 2.009145467, 1.221870791, 1.457865841, 1.355325051, 0.845239412, 1.21303234, 0.894937905, 0.596127107, 0.834122462, 0.676648949, 0.398042991, 0.564070435, 0.60043616, 0.526257158, 0.645569738, 0.686734566, 0.471303647, 0.71485576, 0.517734747, 0.434762828, 0.573580317, 0.636996597
1.475205759, 1.962101947, 1.682651397, 3.420960303, 4.503708042, 4.041166141, 2.229341363, 3.24095431, 2.861098698, 1.444636969, 1.722203418, 1.760846931, 1.025183994, 1.013439469, 1.733859758, 0.895912247, 1.176493404, 0.891381553, 0.378756299, 0.877872163, 0.54087416, 0.403749107, 1.095222107, 0.741771053, 0.464677686, 1.191579343, 0.448931125, 0.480796137, 0.898557468, 0.560693879, 0.492579952, 0.858099617, 0.721059586
1.607678542, 2.146331042, 1.52935099, 4.560193804, 5.042256777, 5.030171734, 2.81643142, 4.5618703, 4.05571918, 1.623730901, 2.545690842, 1.848470591, 0.819583481, 1.159387751, 1.160473578, 0.722240607, 1.388117365, 0.647659513, 0.595222836, 0.991251881, 0.438919938, 0.909783753, 0.761580186, 0.43755401, 0.416809909, 0.668019046, 0.306079896, 0.35621578, 0.982069436, 0.343909897, 0.365858763, 0.867346007, 0.452949069
1.483154534, 1.758000502, 1.373975048, 2.939218009, 3.892141407, 3.303724686, 1.747732805, 3.596384672, 2.131677065, 1.083320389, 1.797404337, 0.83119292, 1.064059328, 1.881473032, 0.960386071, 1.038075015, 1.231495463, 0.778934163, 0.90401335, 0.865501554, 0.632440436, 0.764825325, 0.896762428, 0.756081529, 0.811593588, 0.669265674, 0.722329962, 0.479562544, 0.444126913, 0.613510532, 0.408449039, 0.429673848, 0.55060671
1.361765943, 1.818311517, 1.390624863, 3.275598475, 3.835970942, 3.169330629, 1.324434898, 2.193787347, 1.996463081, 1.187964384, 1.874795461, 1.070961151, 0.964717885, 2.403354335, 0.795893958, 0.942371559, 1.075323032, 0.540061514, 0.797884688, 0.779908324, 1.088941465, 0.684991238, 0.624691945, 1.088673095, 0.631868696, 0.548074324, 0.619290649, 0.67585523, 0.490147843, 0.435381157, 0.455239461, 0.524990946, 0.45129043
1.973041366, 2.135992548, 2.448326322, 5.313782996, 5.525852259, 5.704457009, 3.302285663, 3.993106073, 2.127010144, 2.0519343, 1.922989216, 2.687446179, 1.514157596, 2.040619776, 2.853749283, 1.050374376, 1.463555162, 1.700139954, 0.744123737, 0.792415164, 1.465379484, 0.601196704, 0.895441122, 0.815061345, 0.686824058, 0.540295963, 0.428814442, 0.537947462, 0.473713413, 0.418654156, 0.445595355, 0.696244908, 0.483282114
1.461807343, 1.517407322, 1.643620562, 3.689904326, 3.468943507, 4.133670923, 1.920348549, 2.105858259, 2.072601764, 1.096037987, 1.461686506, 1.747784538, 0.763315328, 0.869885306, 1.538374375, 0.921350381, 0.87660569, 0.805865182, 0.893299079, 0.89360233, 0.67673701, 0.867815604, 0.361569053, 0.78591274, 0.555918308, 0.587600186, 0.630915394, 0.472382827, 0.955670086, 0.535354346, 0.529564336, 0.525121874, 0.437354356
1.489029866, 1.90810446, 1.318823012, 4.206271427, 4.759219747, 3.373392624, 2.171459668, 3.954562728, 2.265517682, 0.73195169, 1.782863586, 0.503705764, 0.806582008, 1.143510838, 0.772626357, 0.844016463, 0.913951684, 0.82127885, 0.879082378, 0.741177477, 0.561392277, 0.781639696, 0.815243744, 0.285835664, 0.632381498, 0.849800388, 0.37707918, 0.666726776, 0.734784224, 0.548221728, 0.654208599, 0.791771533, 0.486780527
1.408923866, 1.456274525, 1.420401832, 3.208185121, 3.540865341, 3.869197375, 1.629822866, 1.624960749, 2.110957144, 1.002405563, 1.785849336, 1.328979467, 1.05452879, 0.762043178, 0.894343806, 0.974298645, 0.821108683, 0.756774602, 0.515628154, 0.831170754, 0.609923396, 0.588956595, 0.776210582, 0.508932666, 0.645229658, 0.433583153, 0.632200324, 0.508989006, 0.621326068, 0.916901709, 0.537372674, 0.500650686, 0.830399018
1.585639652, 1.828719787, 1.660030206, 4.88046588, 3.93403405, 4.67013599, 2.313396968, 2.628505964, 2.209909574, 1.469075704, 1.991168626, 2.052085054, 0.896139693, 1.119630738, 1.321678912, 0.644012096, 1.202194596, 0.566481869, 0.68981986, 1.026541755, 0.698727325, 0.726665265, 0.834629369, 0.606315956, 0.439467339, 0.779555966, 0.258975552, 0.400620603, 0.722264079, 0.254284907, 0.439923415, 0.761857844, 0.348636383
1.668277235, 1.426664945, 1.613808426, 4.428089346, 3.262489044, 4.526639339, 2.335628545, 1.575565096, 2.50025569, 1.202939096, 1.063579335, 1.041797774, 1.164432238, 1.204442207, 0.919375203, 0.918171224, 1.0561874, 0.750589171, 0.533291971, 0.676195222, 0.712048505, 0.80963446, 0.364288081, 1.090849358, 0.870584604, 0.582797799, 1.051113254, 0.79326254, 0.917899492, 1.045952888, 0.785978597, 0.658511246, 0.682610375
1.632316964, 2.01312781, 1.640445006, 3.918444146, 4.200673235, 4.276310142, 1.915608202, 3.636307413, 2.663607253, 1.39414084, 2.377555457, 1.273590726, 1.169094526, 1.413764178, 1.306500415, 1.0614013, 1.137472122, 1.209293227, 0.517817092, 1.113757503, 0.477310314, 0.5267742, 1.43093057, 0.542186256, 0.798933278, 0.80478085, 0.518710043, 0.672460295, 0.75306257, 0.488399039, 0.696510373, 0.971739791, 0.416277603
1.48787079, 1.991321401, 1.474649776, 4.154811504, 5.470689255, 4.263748732, 1.96991087, 3.998155356, 1.967798397, 1.183748375, 1.797568302, 0.895265485, 0.961964266, 1.525440471, 0.664701889, 0.794458341, 0.92025839, 1.01370501, 0.569145124, 0.779678613, 0.680242833, 0.665919721, 0.721796718, 0.554880997, 0.511477631, 0.801450929, 0.568136298, 0.584896327, 0.696326422, 0.534162098, 0.496299844, 0.611379537, 0.615780872
1.682642336, 1.668774455, 2.105764859, 4.995000964, 3.912785978, 5.427367989, 2.701115212, 2.053975967, 3.652675102, 1.571848016, 1.618112719, 3.042872084, 1.128859193, 1.543494874, 1.772695034, 0.804070852, 1.115816203, 1.126729822, 0.7121014, 0.972603553, 0.875202554, 0.477897481, 1.252789327, 0.554504438, 0.518260263, 0.851786261, 0.46204544, 0.583677505, 0.59285885, 0.427222673, 0.536944912, 0.79707334, 0.43444017
1.51602176, 1.768650794, 1.580955744, 4.635928825, 3.685772557, 4.306408653, 2.517604045, 2.96841623, 2.262902632, 1.3849381, 1.545721107, 1.963399785, 1.297771094, 1.749847307, 0.733069568, 0.497122372, 1.70449727, 0.906777463, 0.49865265, 0.890642776, 0.54759836, 0.96477099, 0.665260591, 0.539795207, 0.257535461, 0.615266411, 0.543604636, 0.334785041, 0.673905266, 0.445827404, 0.370389027, 0.591410466, 0.525849424
1.709446363, 1.605365839, 1.527648716, 4.372978583, 3.857147254, 4.158858846, 2.005188533, 2.093356154, 2.718727914, 1.269216883, 1.13893832, 1.669054635, 1.176067167, 1.526442793, 1.025269922, 0.955472451, 1.342183908, 0.652613913, 0.927900715, 0.829099106, 0.773023607, 0.572158266, 0.782143477, 0.522454855, 0.80370823, 0.73789449, 0.370468649, 0.706840814, 0.463284319, 0.316481531, 0.760572512, 0.571682555, 0.488558775
1.39351883, 1.888577273, 1.583309458, 3.776156105, 4.758933415, 4.258638626, 1.345186523, 3.653732916, 2.57569057, 1.250728681, 1.535732969, 1.734939569, 1.288924276, 0.827789689, 0.740357, 0.716230704, 1.024588868, 0.812577772, 0.641722318, 1.05363496, 0.284690228, 0.472192979, 0.815790105, 0.223395487, 0.472151021, 0.607366966, 0.292942314, 0.487197161, 0.309402969, 0.512391625, 0.512219591, 0.496720218, 0.51448532
1.576063163, 1.817411607, 1.599488597, 3.628344971, 5.064901174, 3.997512115, 1.744673772, 3.713937432, 1.829489024, 1.723334864, 1.883243622, 2.077116113, 1.774902151, 1.051621457, 1.274572034, 0.952439265, 1.139865083, 0.947226317, 0.708628631, 0.414773037, 0.455980803, 0.474288464, 0.393297565, 0.590534394, 0.765139968, 0.388771213, 0.552748664, 0.757606465, 0.555411534, 0.815601706, 0.655826584, 0.560910151, 0.897660614
1.545256177, 1.786900482, 1.403003074, 3.967526526, 3.805890575, 3.843499698, 1.726632117, 2.338639803, 2.311536202, 1.148184079, 1.878816706, 1.092876695, 0.986393885, 1.176494398, 0.838591809, 1.122315119, 1.11497862, 0.395885654, 0.699665262, 0.84727804, 0.537952711, 0.546912664, 1.008674243, 0.699137196, 0.592433585, 0.903345344, 0.402264637, 0.677278575, 0.744510348, 0.57065332, 0.66530406, 0.614763196, 0.56491506
1.56382153, 1.978541481, 1.592615276, 4.561318932, 4.672670744, 4.681181373, 2.236149417, 3.231597292, 2.18500553, 0.935222381, 1.905207646, 1.721562949, 0.796277952, 1.94551874, 0.895974562, 0.965177713, 1.381811171, 0.563126291, 0.732956646, 0.626898099, 0.621277637, 0.425345865, 0.682875471, 0.64313928, 0.782640463, 0.975591621, 0.346225662, 0.722743633, 0.546943548, 0.436282402, 0.583383339, 0.592845306, 0.522224392
1.541553114, 1.48068424, 1.637227183, 3.741478963, 3.322585549, 4.412146891, 2.844066045, 1.705849607, 3.612193257, 1.418729264, 1.336048139, 2.233026584, 1.126362312, 0.972066491, 1.145287422, 0.864564778, 1.020371762, 0.955695702, 0.851846078, 0.401947196, 0.532235419, 0.73722668, 0.607619429, 0.42616431, 0.497443362, 0.661633556, 0.350687284, 0.597197292, 1.107138128, 0.61510131, 0.55728987, 0.887964184, 0.64575586
1.374835334, 1.587059221, 1.398312123, 3.574110655, 3.822341435, 4.000468988, 2.090911069, 1.924712109, 2.33811952, 0.830773478, 1.330137355, 0.799374499, 0.579473851, 1.133516253, 0.842043614, 0.784533723, 0.951347638, 0.944502021, 0.540894198, 0.612320313, 0.626574572, 0.64224549, 0.961719787, 0.481301772, 0.568952023, 0.564877993, 0.503298858, 0.563358653, 0.491349683, 0.502020809, 0.523930344, 0.470418336, 0.529035644
1.880155521, 1.904299466, 1.88657682, 5.384575176, 4.029162657, 4.883846631, 3.048301584, 2.832454826, 3.55896583, 2.059088648, 1.749225762, 2.702827315, 1.684068744, 2.090037233, 1.823571436, 1.035135391, 1.709696999, 0.772549255, 0.794896866, 1.159880869, 0.763914529, 0.740089882, 1.007090593, 0.879138386, 0.441856722, 0.708259507, 0.477056225, 0.663273286, 0.658515353, 0.702554003, 0.777873158, 0.639390061, 0.501788343
1.492370983, 1.879540235, 1.683674606, 3.328070522, 4.911178062, 4.028558208, 2.038458319, 3.037136484, 1.405937269, 0.989091974, 1.748459686, 1.828104192, 0.703091844, 2.060795365, 0.863873446, 0.906012205, 1.50691397, 0.742378079, 0.816256265, 0.7949034, 0.518403234, 0.605254991, 0.660669473, 0.560020126, 0.704504688, 0.482883553, 0.499891008, 0.756350208, 0.774947514, 0.544540153, 0.603355646, 0.840900052, 0.534743917
1.355446125, 1.746021824, 1.307581995, 3.151461096, 4.308217672, 3.363493747, 1.730870811, 2.546321623, 2.139351171, 0.970447818, 1.609187498, 0.739472054, 0.792372836, 1.438020513, 0.759941853, 0.902600481, 1.329809945, 0.586341954, 0.569011349, 0.912191626, 0.514378412, 0.352209429, 0.568500076, 0.60517454, 0.733092122, 0.587345654, 0.443114171, 0.486500241, 0.872679959, 0.48486379, 0.581123895, 0.691525165, 0.570860549
1.574723851, 1.891768931, 1.441018138, 4.13789563, 4.566995915, 4.042669888, 1.979191929, 4.351624688, 2.039693284, 1.594702868, 1.524789169, 1.048854624, 1.352358166, 1.341672711, 0.765076085, 1.015673119, 1.103360732, 0.571468399, 0.856729659, 0.655795597, 0.521755103, 0.996792884, 0.973663668, 0.922524307, 0.521637779, 0.849409302, 0.740094664, 0.515076647, 0.871133833, 0.478210575, 0.444338082, 0.720558556, 0.492964287
1.850369544, 1.721698293, 1.569211383, 4.73200446, 4.376571588, 4.07938749, 2.15236695, 2.084943625, 3.173105494, 1.699615709, 1.752986647, 1.53177529, 1.337085563, 0.873201617, 1.330189501, 1.37865508, 1.139638949, 0.725552085, 1.091407392, 0.96082408, 0.640334733, 0.825738261, 1.394327924, 0.631311518, 0.928190776, 1.071971872, 0.607985486, 0.84014492, 0.680004456, 0.635437124, 0.670138457, 0.759057172, 0.529559764
1.516921476, 2.10511587, 1.455403084, 4.143649151, 5.580075804, 3.261277479, 1.817293293, 3.577543774, 3.967736841, 1.471733513, 2.449110327, 1.433771213, 0.845564593, 1.613824845, 0.973326114, 0.680366196, 1.344425478, 0.748630944, 0.692406505, 0.605117292, 0.543124389, 0.668666864, 0.865816152, 0.71901721, 0.681125025, 0.701738249, 0.438705035, 0.427094237, 0.686585909, 0.260222607, 0.571062538, 0.650293629, 0.335723065
1.580395238, 1.950007644, 1.640722582, 3.846681164, 4.430945459, 4.545903374, 2.004462578, 2.588890984, 2.03183459, 1.555186201, 2.01072383, 2.164415286, 1.484885307, 1.940756115, 1.375983822, 1.375180642, 1.743509599, 0.764797476, 1.00128367, 1.090430625, 0.620287156, 0.620036276, 0.978051477, 0.655213903, 0.468351111, 0.853908996, 0.595702673, 0.624599829, 0.790133257, 0.540912187, 0.679307378, 0.522041915, 0.624218487
1.347396897, 1.950665444, 1.334964151, 3.38017738, 4.730478102, 3.438941671, 1.68300943, 2.965202162, 2.72967228, 0.861116867, 1.851944598, 1.095854816, 0.921682153, 2.335427661, 0.72005657, 0.717883798, 1.27131019, 0.933731464, 0.672373106, 1.159106817, 0.936339761, 0.67799959, 1.000249075, 0.461423615, 0.6193974, 0.528704678, 0.531982929, 0.580185049, 0.540507637, 0.462267858, 0.52298405, 0.599840153, 0.579572127
1.577226281, 1.538965991, 1.958872561, 4.495321881, 3.873621944, 4.480242747, 2.281996939, 2.630975673, 2.281996939, 1.237278777, 1.335151509, 2.393570529, 0.984269333, 0.725636084, 1.445965875, 0.909757617, 0.80185566, 1.234158998, 0.539648807, 0.406443122, 0.657981443, 0.548621863, 0.703735294, 1.05452909, 0.544503718, 0.818656007, 0.779113488, 0.586618376, 0.718107494, 0.563812643, 0.550223075, 0.533377586, 0.750655714
1.779783142, 1.944335646, 1.527843548, 3.599629436, 4.866710734, 4.675592445, 2.048568271, 3.210686781, 2.048568271, 2.442185755, 1.540845208, 0.990916471, 1.476080593, 1.48039654, 0.773164329, 1.350408282, 1.758928459, 0.784816198, 0.886664611, 1.111776141, 0.504019449, 0.657245774, 0.943361561, 0.415524309, 0.565962477, 0.946084725, 0.509323148, 0.689424819, 0.711371426, 0.525299904, 0.517966436, 0.659601126, 0.794394683
1.683007435, 1.85249266, 1.90987518, 5.018498918, 4.344287265, 5.154754246, 2.501741677, 3.129524156, 2.501741677, 1.469167554, 1.613222126, 1.727381869, 1.17829867, 2.322426846, 1.910694464, 0.837917037, 1.286487782, 1.081592339, 0.797901549, 0.555538764, 0.481003587, 0.428226916, 0.717071745, 0.508721596, 0.700945337, 0.688359176, 0.732020983, 0.545996928, 0.520231436, 0.492508677, 0.556433145, 0.572624505, 0.592884035
1.495276956, 1.852648834, 1.850905999, 4.049048316, 4.597850261, 4.448096196, 2.056905516, 4.295986921, 2.056905516, 1.259955727, 1.448759155, 2.313891009, 0.869726869, 0.753035366, 1.455220817, 0.49660687, 1.020995676, 1.051568178, 0.572713041, 0.989908727, 1.053466689, 0.565553948, 0.672584316, 0.730897961, 0.40470076, 0.328825846, 0.72708231, 0.482821928, 0.510177979, 0.555289199, 0.396103505, 0.549940273, 0.611847793
1.435113752, 1.746970666, 1.468578988, 3.85118152, 3.754665418, 3.684822714, 2.180810922, 2.19896228, 2.180810922, 1.09197545, 1.600205651, 1.222557738, 0.755030241, 1.372567763, 0.489905663, 0.579379023, 0.983438738, 0.843182628, 0.643557078, 1.018949455, 0.688972734, 0.734632216, 1.134537238, 0.424741791, 0.630210963, 0.38555989, 0.377149303, 0.51118152, 0.529255392, 0.656494511, 0.484491767, 0.805129761, 0.700098573
1.478938323, 2.145554746, 1.542332029, 4.105547451, 4.581413179, 3.858163068, 1.764046044, 4.378178149, 1.764046044, 1.806576263, 3.412662685, 1.748598064, 0.752262877, 1.653169794, 0.612653809, 0.537066015, 1.131891047, 0.623386711, 0.630921826, 1.059561255, 0.814572889, 0.665080024, 1.261849257, 0.80651981, 0.475577188, 0.660575948, 0.604410455, 0.486729082, 0.544837625, 0.611782378, 0.630591473, 0.515721263, 0.483849972
1.370620302, 1.937979607, 1.189302808, 3.418152306, 4.184252975, 2.950300998, 2.061265792, 4.318221065, 2.061265792, 1.000710693, 2.945656583, 0.792130994, 0.530514461, 1.070845796, 0.70280527, 0.549528351, 0.868254482, 0.656922069, 0.498328996, 0.862665635, 0.456545134, 0.62034843, 0.92180329, 0.638461325, 0.42720632, 0.527425862, 0.325936532, 0.60614745, 0.690728107, 0.323374128, 0.530831453, 0.823131987, 0.361686891
1.708958735, 1.962989814, 1.472353733, 4.944254255, 3.916355141, 3.715123743, 2.915061892, 3.215553081, 2.915061892, 1.898463037, 1.964763911, 1.371912373, 1.188262282, 1.79518755, 0.557786634, 0.515037762, 1.376568585, 0.621378137, 0.59536693, 1.180133872, 0.802944586, 0.636370985, 1.072084519, 0.849239389, 0.654235694, 0.782212511, 0.669156386, 0.535571504, 0.905952163, 0.459394562, 0.392081675, 0.818161453, 0.531422117
1.542575887, 2.131616547, 1.675926353, 4.429630206, 4.032750691, 4.527006896, 2.231271171, 2.646909832, 2.231271171, 0.934313286, 1.60549762, 1.48317844, 1.077336139, 2.790369608, 0.946618073, 0.772365858, 2.279865458, 0.675085972, 1.002124422, 1.283762814, 0.705760496, 0.682445921, 1.352258667, 0.637320957, 0.44638754, 1.177724705, 0.575673321, 0.430043817, 0.656962253, 0.37120988, 0.61797536, 0.738938285, 0.454041405
1.58527679, 2.452970267, 1.698587467, 3.847659823, 5.203403988, 3.718759446, 2.18354143, 4.817835469, 2.18354143, 1.204135995, 3.017169716, 1.445858545, 1.115074357, 1.555079837, 1.803084548, 0.807840399, 1.353395449, 1.617325872, 0.582419706, 1.635691246, 1.217138884, 0.716010073, 1.437958292, 0.684031366, 0.705348913, 1.103845548, 0.436309714, 0.750281039, 0.790032637, 0.603571958, 0.57111724, 0.786496208, 0.670891373
2.090862199, 2.038548239, 2.021642955, 5.574466377, 4.365017681, 5.201846312, 3.394756281, 3.178140774, 3.394756281, 2.501242246, 2.371690489, 2.671478812, 1.674114157, 1.523153918, 1.986014655, 1.749443415, 1.563479625, 1.253302961, 0.920291597, 1.099171055, 0.807618414, 0.94250815, 1.08972652, 0.433578088, 0.628956836, 0.801688401, 0.556333048, 0.673212418, 1.166708368, 0.489527916, 0.479210159, 0.973041687, 0.526740834
1.951784746, 1.959040019, 2.035949519, 4.949194171, 4.478414677, 4.892989367, 3.199759221, 3.717428493, 3.199759221, 2.10927324, 1.759985577, 1.970279418, 1.943754033, 1.193202125, 1.471147911, 1.261711202, 1.048842244, 1.339631483, 0.928756082, 0.919760675, 0.754062608, 0.435681609, 0.991432412, 0.724884556, 0.741884517, 1.074655608, 0.494604784, 0.46613646, 0.917270075, 0.45600804, 0.42116438, 0.614488146, 0.57875576
1.395027107, 2.038032045, 1.391629069, 3.95222188, 4.875471637, 4.338781141, 1.704051053, 2.827012858, 1.704051053, 1.259656966, 1.972288635, 1.181626837, 0.871670175, 2.146522956, 0.832510644, 0.706754177, 1.235536854, 0.520762347, 0.626768998, 1.205187606, 0.524511109, 0.600406896, 1.555484758, 0.483680792, 0.536567668, 0.986528242, 0.551301773, 0.398646704, 0.977703084, 0.459576666, 0.558933959, 0.878168364, 0.475518001
1.533423057, 2.06955799, 1.562531134, 4.087817101, 3.779993882, 4.179207125, 2.625328412, 2.613211389, 2.625328412, 1.095787369, 2.001440301, 1.779572824, 0.617996507, 2.745306667, 0.972419181, 0.808434078, 1.238202312, 0.677001371, 0.705530818, 1.601073312, 0.456493821, 0.746711558, 0.731732729, 0.492883332, 0.641742254, 0.8763763, 0.382084376, 0.557235262, 1.168450041, 0.469366894, 0.540762523, 1.240731886, 0.630191582
1.669987383, 1.804563566, 1.695639483, 4.87111041, 3.094891026, 5.020850072, 2.505008408, 2.663343676, 2.505008408, 1.196668311, 2.320629218, 1.422218932, 1.425488755, 2.04982084, 1.226715897, 0.604733366, 1.488318738, 1.207437122, 0.630210739, 0.771691601, 0.835361928, 0.669836326, 0.648310922, 0.430570752, 0.412724951, 0.577142059, 0.594125278, 0.683138384, 0.717179209, 0.427154276, 0.535373668, 0.765058603, 0.402925599
1.554512632, 1.539199665, 1.479962998, 3.722891346, 3.116114932, 4.007022753, 1.702731411, 1.574764522, 1.702731411, 1.924014778, 1.090424877, 0.72671217, 0.992550731, 1.061511323, 1.132141064, 1.128141838, 1.234284152, 0.612101802, 0.770482313, 0.895565542, 0.806558938, 0.537914003, 0.779720979, 0.644957665, 0.4094248, 0.823305412, 0.429065398, 0.498754915, 1.169513712, 0.540267393, 0.642306307, 0.838882269, 0.436490192
1.42185164, 2.15464469, 1.622715811, 3.490921372, 4.220263376, 3.906497242, 1.861391906, 2.429790157, 1.861391906, 0.751624209, 2.278588838, 1.618165018, 1.286857486, 2.223213216, 1.360386036, 1.073549775, 2.327723627, 1.140860758, 0.638086849, 1.809144469, 0.707844204, 0.635462657, 1.205828347, 0.519309176, 0.626191095, 0.552264246, 0.425870203, 0.686905965, 0.551789814, 0.761165309, 0.560319442, 0.663075714, 0.567499415
1.299871184, 2.037875055, 1.404182109, 3.247081478, 4.832522536, 3.368233415, 1.489633933, 4.451288033, 1.489633933, 1.355741706, 1.919477847, 1.406089628, 0.903372896, 1.999397472, 0.980429019, 0.84587785, 1.23049317, 0.799251196, 0.54856706, 0.880827205, 0.927557172, 0.572421007, 0.647564896, 0.756834229, 0.384300164, 0.627617362, 0.621045476, 0.444551887, 0.65660569, 0.456995183, 0.383275115, 0.666213196, 0.482346446
1.370589133, 2.032216943, 1.308416652, 3.111774049, 4.509954678, 3.785392208, 1.780346435, 3.034774642, 1.780346435, 1.42397312, 1.641939822, 0.909718657, 1.149164633, 2.174786987, 0.664058278, 0.9800678, 1.151058245, 0.80385521, 0.433825742, 1.30778888, 0.79343473, 0.396909047, 0.474312697, 0.598150365, 0.511434284, 1.261397961, 0.633941957, 0.389015462, 1.134328601, 0.225528726, 0.320859621, 1.003845321, 0.32219838
1.448565244, 2.080368355, 1.751658304, 4.02787392, 5.352810378, 4.454712437, 1.897806607, 3.237325228, 1.897806607, 1.361804623, 2.464984979, 1.583875539, 1.445246593, 1.625627298, 1.088385675, 0.907859985, 0.942981225, 1.057866591, 0.475955728, 0.992427445, 0.652406997, 0.901764142, 0.564602248, 0.455849608, 0.509437171, 0.636473331, 0.690429044, 0.49449087, 0.96357917, 0.770211324, 0.841383255, 0.881357129, 0.665951507
1.651363802, 1.724593139, 1.656311243, 4.230631032, 3.878271632, 4.408412418, 2.380906165, 3.459112303, 2.380906165, 1.266946414, 1.48784789, 1.769008836, 0.935631542, 1.461448882, 1.413415978, 0.868707436, 1.179543547, 1.026428385, 0.795315054, 0.839101132, 0.554475831, 0.488945897, 0.604473656, 0.59718136, 0.595202292, 0.500590843, 0.421882662, 0.760196934, 0.423225761, 0.527357688, 0.485988396, 0.450743987, 0.595474544
1.669763823, 1.792634697, 2.060997387, 4.752334465, 4.643751704, 5.281875862, 3.15634677, 2.523422081, 3.15634677, 1.574685571, 1.605908392, 2.929422748, 1.199331804, 1.150839321, 1.147273853, 0.681794099, 1.071057413, 0.722416532, 0.465608852, 0.70492205, 0.836737497, 0.640632835, 1.20336107, 0.808226341, 0.284762368, 0.65322753, 0.631870769, 0.475976946, 0.582630058, 0.552905567, 0.48461419, 0.678526742, 0.511456071
1.700098768, 2.643907975, 1.671398461, 4.72989667, 4.770574774, 4.423217609, 2.693188253, 4.53785521, 2.693188253, 1.585514983, 2.445856025, 2.107774514, 1.402490524, 1.872029516, 1.18419203, 1.055109109, 3.13583736, 0.542033815, 0.528446346, 2.14610284, 0.401721045, 0.838047709, 1.583559713, 0.543904605, 0.48058927, 1.33329109, 0.590157544, 0.593862327, 1.127409417, 0.597248602, 0.52013707, 1.061647579, 0.435014623
1.409813519, 2.226925193, 1.850604958, 3.562814182, 5.699105717, 4.283516556, 1.449876676, 3.6403275, 1.449876676, 0.95215711, 2.257594619, 1.952489635, 1.031842227, 2.021915993, 1.366747912, 0.78525828, 1.3244541, 0.902120952, 0.694432013, 1.229488776, 1.009650136, 0.57701986, 0.765674613, 0.525247884, 0.618962199, 0.647055094, 0.56983077, 0.549900961, 0.64069593, 0.900385501, 0.718366664, 0.713081131, 0.815736589
1.637466826, 2.065145689, 1.370405177, 3.851783247, 5.14685719, 3.82176895, 2.331365165, 3.362698833, 2.331365165, 1.783775096, 2.277501574, 0.983046903, 1.848489596, 2.122310018, 0.794282861, 1.141290082, 1.202302934, 0.572262442, 0.77773891, 0.537601603, 0.570632291, 0.765215985, 0.729383581, 0.52180603, 0.444452274, 0.625107961, 0.529929114, 0.593993527, 0.75594465, 0.651957022, 0.526523682, 0.85813577, 0.718527663
1.838072209, 2.176070286, 1.894522035, 5.219026108, 4.980205755, 5.417326953, 3.112796396, 3.65472719, 3.112796396, 2.02498957, 2.389093458, 2.144978893, 1.030553104, 2.305682584, 1.10757201, 0.762355271, 1.403134551, 0.806709663, 0.709305042, 0.924964121, 0.554111807, 0.408738391, 0.755717833, 0.655408513, 0.500140412, 0.75546322, 0.605669982, 0.35351591, 0.985757922, 0.471100641, 0.685306487, 1.038970061, 0.467669322
1.38492412, 1.625370562, 1.370520311, 3.986552343, 3.461663968, 3.950419671, 1.848287213, 2.204524439, 1.848287213, 1.121941913, 1.74372924, 0.992934409, 0.621045239, 1.229170694, 0.60235673, 0.63716729, 1.13933285, 0.927982521, 0.336814398, 0.704640954, 0.41408784, 0.611330329, 0.773286639, 0.613915362, 0.468510079, 0.706399557, 0.567716347, 0.697294753, 0.415513625, 0.74262959, 0.403853537, 0.409868322, 0.476758448
1.571870274, 1.921805006, 1.796367014, 4.145072983, 4.164750109, 4.49475454, 2.457073519, 3.574511157, 2.457073519, 1.409863726, 2.30868361, 2.335113325, 0.918316218, 1.535115983, 1.284175297, 0.764773081, 1.190922856, 0.86032357, 0.792318106, 0.734085047, 0.740577033, 0.763430121, 0.808918566, 0.704832228, 0.597434151, 0.940075179, 0.590353794, 0.485268104, 0.894837018, 0.596017182, 0.373407518, 0.691947439, 0.614875592
1.370935456, 1.978840235, 1.343392421, 3.793952773, 3.594275756, 3.354328785, 1.638565034, 3.593090717, 1.638565034, 1.032823769, 2.081458549, 1.058572627, 0.577691034, 1.886469986, 0.887114084, 0.894635996, 1.95516696, 0.77768866, 0.858351083, 1.606047753, 0.470298377, 0.764529853, 0.751827942, 0.561843044, 0.501551571, 0.504567184, 0.485322896, 0.499333735, 0.658672812, 0.456416316, 0.42008573, 0.53411819, 0.441937293
1.369398369, 1.678869111, 1.416199793, 3.170432487, 4.362824034, 4.090999469, 1.832345496, 2.782461913, 1.832345496, 1.12024792, 1.115556606, 1.198759148, 0.88631851, 1.235415073, 0.776929368, 0.920782126, 0.923896352, 0.626617953, 0.71023661, 0.308670126, 0.637897668, 0.598888911, 0.623829294, 0.513269199, 0.54295373, 0.667309737, 0.431176609, 0.461814526, 0.712686497, 0.417430567, 0.535072089, 0.513945984, 0.318171929
1.298562969, 1.977205431, 1.308563641, 3.189917794, 4.570889614, 2.908108704, 1.254040903, 3.559211216, 1.254040903, 0.83855721, 2.742241142, 0.823040077, 0.645583213, 1.484078349, 0.561618605, 0.677242764, 0.99231297, 0.709222195, 0.897659847, 0.929883533, 0.752310335, 0.910172191, 0.662089282, 0.927909824, 0.519019743, 0.592467168, 0.899204597, 0.602741381, 0.470586182, 0.647942621, 0.479679434, 0.608445427, 0.493649453
1.605084073, 2.224154272, 1.495253626, 4.222766618, 5.576501004, 4.342816602, 2.035111126, 4.264168723, 2.035111126, 1.102717874, 2.117362743, 1.038682776, 0.853412413, 1.891472691, 0.831792946, 0.812763221, 1.424693919, 0.749110666, 0.80218036, 0.970599713, 0.519056768, 0.642155504, 1.333375388, 0.68317041, 0.724114069, 0.950541169, 0.622873898, 0.462211988, 0.353225506, 0.514800286, 0.66086467, 0.347651456, 0.523857481
1.647800688, 1.70417932, 1.611523216, 4.611748581, 4.771365073, 4.677000612, 2.711122528, 3.147632707, 2.711122528, 1.187992888, 1.231613933, 1.321704865, 1.060923251, 1.424362896, 1.322438207, 1.17550406, 0.47522381, 0.893526875, 0.540065072, 0.599557023, 0.480392682, 0.692851587, 0.681952474, 0.733261538, 0.389087871, 0.569525424, 0.912894797, 0.583576078, 0.687299292, 0.676403242, 0.698981543, 0.563946734, 0.440705349
1.435678406, 1.928011678, 1.309975711, 3.702790088, 4.985802882, 3.532920691, 1.48427469, 3.553732795, 1.48427469, 1.07547769, 1.818227756, 1.127721159, 0.774575789, 1.451840701, 0.665161065, 0.898858548, 1.208199477, 0.655205124, 0.608850312, 0.584233522, 0.397440071, 0.875531954, 0.610689011, 0.460184231, 0.684807339, 0.612272421, 0.586395125, 0.771745262, 0.485055449, 0.555598088, 0.35547174, 0.435282838, 0.477766071
1.412762679, 1.607788533, 1.664339214, 3.485427851, 3.748226726, 3.62353611, 2.071864624, 1.901204637, 2.071864624, 1.314384689, 1.334490113, 1.242242295, 0.653214208, 0.928662735, 0.99959246, 0.724779584, 1.307740431, 0.875739267, 0.793774395, 0.983524994, 0.793134035, 1.08382203, 0.880231285, 0.475586772, 0.660034376, 0.791652744, 0.723226434, 0.346184483, 0.918808973, 0.347710601, 0.633899277, 0.999122383, 0.275666899
1.565152352, 1.798308941, 1.496038276, 4.069677083, 3.695380438, 4.177623808, 2.09447646, 2.048407513, 2.09447646, 1.108158911, 1.505023452, 1.062887906, 0.836257237, 1.592623779, 0.969290024, 0.670419734, 1.686903667, 0.785926302, 0.858284334, 1.024496185, 0.527635573, 0.786586408, 0.917210495, 0.58893101, 0.634499543, 0.79991008, 0.358756577, 0.617347504, 1.072010769, 0.549917526, 0.556150515, 1.126778587, 0.545938869
1.881604582, 2.309863619, 1.73351773, 4.950139316, 5.178935142, 4.257435155, 3.414261855, 4.155783548, 3.414261855, 1.830854144, 2.335297654, 2.235011369, 1.413434023, 2.322650477, 1.570447157, 1.33369884, 1.68856797, 1.669422354, 0.829327565, 1.329704275, 0.718774865, 0.535432872, 0.891191303, 0.467547929, 0.671644248, 0.792641841, 0.362785226, 0.820319085, 1.149283395, 0.470527624, 0.567285392, 0.98236886, 0.55758355
1.38608095, 1.95303324, 1.394329299, 4.013833148, 4.507296922, 3.45924791, 1.631060518, 4.238410157, 1.631060518, 0.857893844, 1.967363988, 0.941809204, 1.049844258, 1.760879721, 0.884974341, 0.94026717, 1.414064554, 1.356442241, 0.553539577, 0.716631246, 0.65624575, 0.689819231, 0.643148204, 0.817324009, 0.490081926, 0.490377163, 0.609693919, 0.542389374, 0.607983885, 0.489800088, 0.520188778, 0.768903324, 0.612811946
1.62031031, 2.173094177, 1.531281563, 4.053096955, 5.317887452, 3.296595196, 2.364158757, 4.220553552, 2.364158757, 1.478019942, 2.30628133, 2.05929581, 1.165284569, 1.66059051, 1.185871488, 0.955306085, 1.046677827, 0.801840001, 0.545225507, 0.83431105, 0.859539326, 0.550261606, 1.011430562, 0.547478804, 0.72411989, 0.764348749, 0.347340843, 0.624541095, 0.733137787, 0.443407069, 0.565663515, 0.769670288, 0.281496461
1.649864419, 1.884509442, 1.775907167, 4.564470748, 5.007520697, 5.028634424, 3.093884893, 2.836030843, 3.093884893, 1.689815399, 1.247835714, 1.563686764, 1.163827799, 1.524016949, 0.816919716, 0.58672226, 1.430479745, 0.805486122, 0.509206971, 1.193955128, 0.617918202, 0.509696794, 0.905528963, 0.597074811, 0.44433349, 0.580599109, 0.535596286, 0.782970119, 0.590622706, 0.38128088, 0.506081057, 0.742807156, 0.491027076
1.447712725, 1.999394109, 1.576375817, 3.638657727, 4.598385265, 3.970433001, 2.163067373, 2.855941749, 2.163067373, 1.546495876, 2.692000055, 1.529550053, 1.174923263, 2.001146621, 1.192954229, 0.557628891, 1.281541985, 0.926208339, 0.606495993, 1.098175939, 0.532793901, 0.581740082, 0.855402927, 0.610533892, 0.517841747, 0.466796744, 0.620902675, 0.577639433, 0.424012697, 0.767486329, 0.537210289, 0.669925173, 0.696222039
1.562472877, 2.076494234, 1.51106909, 3.879059906, 4.899882751, 4.623353631, 2.18783699, 3.376722718, 2.18783699, 1.648867429, 1.861182651, 0.945466709, 0.778559297, 2.423772325, 0.764898676, 0.976316507, 2.010764905, 0.823627042, 0.806824771, 1.044415253, 0.614256585, 0.817926675, 0.675404954, 0.441015362, 0.505696245, 0.74717431, 0.568264283, 0.595357284, 0.84751642, 0.598396824, 0.616803121, 0.742777802, 0.502013494
1.46403707, 1.544929008, 1.660650327, 3.817218148, 3.628773368, 4.047697075, 1.89199556, 2.063767916, 1.89199556, 1.039129895, 1.390236848, 1.711548955, 0.875947357, 0.815202287, 1.319061866, 0.937924346, 1.422493924, 0.813873601, 0.715259019, 0.607574605, 0.82482068, 0.484955463, 0.479324261, 0.75691098, 0.428369744, 0.519670172, 0.62505374, 0.599769819, 1.143137671, 0.564749434, 0.684245067, 0.525890226, 0.433058149
1.657646349, 1.819378721, 1.530352759, 4.52686641, 4.590220533, 4.508424469, 2.527863442, 2.793070872, 2.527863442, 1.909027256, 1.245440367, 1.606269859, 1.347977454, 1.295685591, 0.99316656, 0.835710024, 1.508653716, 0.7623455, 0.604113669, 1.080426959, 0.504679871, 0.58559034, 0.932910321, 0.434614457, 0.537895169, 0.713131969, 0.483531511, 0.580743197, 0.788730184, 0.579470735, 0.429966769, 0.659100485, 0.449799774
1.637109203, 2.001714198, 1.85174445, 4.303037644, 4.506197683, 4.560780092, 2.42692644, 2.892283278, 2.42692644, 2.168807348, 2.271772421, 2.548302474, 1.373472126, 1.681216438, 2.589502758, 0.96909337, 2.009816425, 0.778040046, 0.615138644, 1.395742498, 0.622529234, 0.56272793, 0.828270403, 0.646767316, 0.586445267, 0.52464018, 0.441573988, 0.421814446, 0.459925609, 0.559213013, 0.472183052, 0.434960734, 0.563583617
1.471745009, 2.093690795, 1.499715099, 3.671380026, 4.92065365, 4.135583338, 1.444498605, 3.590958541, 1.444498605, 1.314127257, 1.968457369, 1.692665449, 1.472348715, 1.915692946, 1.581575631, 0.92445328, 1.694676063, 0.786714061, 0.601979694, 1.261448778, 0.483204055, 0.881560837, 0.906603953, 0.56070164, 0.343975856, 0.786287632, 0.498653309, 0.455254401, 0.495266081, 0.520921924, 0.413548215, 0.541398947, 0.363289316
1.327965545, 1.833157242, 1.313715003, 3.214410936, 4.072297062, 2.638187402, 1.263842533, 2.889327275, 1.263842533, 0.951291803, 1.675287644, 1.061279511, 1.032750847, 1.631899129, 1.063671244, 1.013592132, 1.331002177, 0.780767529, 0.630916877, 0.697173698, 0.594493547, 0.569027171, 0.828165841, 0.814840338, 0.74745898, 0.781889064, 0.532769978, 0.654103869, 0.744467756, 0.583058204, 0.531235915, 0.581232864, 0.610574021
1.653346004, 1.910708047, 1.901097335, 4.652042921, 5.098264155, 5.460247629, 2.34493644, 3.467360593, 2.34493644, 1.365129361, 1.966945826, 1.567061561, 1.191890389, 1.308243623, 1.374419615, 0.912218211, 0.934002191, 0.929937385, 0.938580217, 0.552409492, 1.03349028, 0.633151755, 0.568314559, 0.754374024, 0.449077414, 0.701064251, 0.692038958, 0.513564524, 0.6470242, 0.481042168, 0.510310622, 0.566672102, 0.561729238
1.538002482, 2.142997969, 1.816389225, 4.04430205, 4.406475733, 4.893829204, 2.066499208, 4.254408726, 2.066499208, 0.928931092, 2.46331305, 1.344554887, 1.083924349, 1.59217569, 1.461829745, 0.862931055, 1.55924087, 0.7945168, 0.635275777, 1.02993582, 0.736416947, 0.537943247, 0.798898387, 0.647821162, 0.517788627, 0.878763134, 0.566740646, 0.583080452, 1.119684475, 0.613656527, 0.594071517, 1.2338753, 0.533284326
1.513503254, 1.978046977, 1.642353398, 4.231504589, 5.113640206, 4.134031649, 2.40640349, 3.44427177, 2.40640349, 1.079537318, 1.828645761, 1.307862865, 0.806437091, 1.441238206, 0.835938357, 0.835108651, 1.303502523, 0.884978883, 0.634204797, 0.947280183, 0.712625003, 0.577970407, 0.749521719, 0.831579368, 0.564532066, 1.040694285, 0.802990934, 0.541600452, 0.621852245, 0.838092509, 0.408932298, 0.552984361, 1.001557469
1.213637488, 1.60161618, 1.535062064, 3.086957615, 4.554379316, 3.459110995, 1.489387097, 2.523450319, 1.489387097, 1.05213839, 1.488939192, 1.518739783, 0.74446097, 1.237742359, 1.44400422, 0.500694334, 0.954622057, 0.928838849, 0.471590329, 0.583912977, 0.600986185, 0.825564982, 0.523068732, 0.447037382, 0.392844807, 0.2650556, 0.544963068, 0.373500289, 0.370989116, 0.634368091, 0.643435035, 0.496543109, 0.4451003
1.453818281, 1.785866042, 1.383699638, 4.170068992, 3.920132427, 4.027272875, 1.81900994, 1.906060107, 1.81900994, 1.369044743, 1.392904874, 1.098000431, 0.455183504, 1.344795708, 0.503419465, 0.56886826, 1.376016927, 0.637390903, 0.720440646, 1.476497643, 0.775307628, 0.513948907, 1.456006265, 0.491579918, 0.725547795, 0.964773256, 0.230678671, 0.60843782, 0.793378381, 0.276390395, 0.411700897, 0.509179305, 0.33666636
1.537642096, 1.355486816, 1.33290116, 3.887307494, 3.239798917, 3.81779159, 2.017548933, 1.219055593, 2.017548933, 1.641463403, 1.092071771, 1.258570941, 1.074013843, 1.424668789, 0.662275519, 0.971492001, 0.767928866, 0.460525545, 0.547757004, 0.517788545, 0.348972286, 0.658275668, 0.827588127, 0.339233544, 0.481838801, 0.684832546, 0.713276246, 0.472217891, 0.397562222, 0.299692008, 0.841905558, 0.363658963, 0.461927573
1.523388501, 1.754794064, 1.825027077, 3.807698993, 4.21370673, 4.61355328, 1.599708063, 3.563082957, 1.599708063, 1.060524396, 1.573891817, 2.35982842, 1.563208076, 1.618617494, 1.448853006, 1.121740581, 0.701150692, 0.862987799, 0.75836942, 0.739579913, 0.709951993, 0.764665614, 0.454774797, 0.568063732, 0.535622925, 0.714234855, 0.412584628, 0.601688697, 0.573220231, 0.472155135, 0.730861309, 0.729787565, 0.514262056
1.455549755, 1.683928813, 1.564566705, 3.47878553, 4.02182148, 3.92308606, 1.692784852, 2.660000437, 1.692784852, 0.90713758, 1.363291357, 1.514192004, 0.734107237, 1.271733914, 1.601781681, 0.815828495, 1.293623803, 1.169380328, 0.858221073, 0.791703945, 0.634914433, 0.361027712, 0.489734569, 0.535609629, 0.648597064, 0.507268814, 0.443403535, 0.884451526, 0.714193585, 0.667492998, 0.713902245, 0.728691429, 0.586419959
1.603450915, 1.644326678, 1.579815748, 4.832180531, 4.04798942, 4.5579735, 2.417334306, 1.718603258, 2.417334306, 1.493116658, 1.70686655, 1.466605502, 1.090824898, 1.344144851, 0.855478274, 0.731845366, 1.14856913, 0.797321079, 0.396750224, 1.255699367, 0.848345518, 0.704622961, 1.011572587, 0.724193126, 0.382838504, 0.60156006, 0.457795737, 0.699252468, 0.591374228, 0.504147251, 0.39778124, 0.512151359, 0.593361863
1.491684988, 1.880124604, 1.60898835, 3.776101064, 3.790675675, 4.468206263, 1.948986383, 3.164347081, 1.948986383, 1.523755979, 1.609750333, 1.98600493, 1.123884328, 1.251352213, 1.754197504, 0.748342231, 1.20579361, 0.748339081, 0.371119205, 1.18098799, 0.460692464, 0.463950687, 0.709051171, 0.350142668, 0.573510391, 1.013250755, 0.458427579, 0.542311895, 1.187380546, 0.439181039, 0.370341399, 0.960375119, 0.475189875
1.546698391, 1.765658308, 1.620874854, 3.605712937, 4.239362452, 3.635682198, 1.874686443, 3.12799775, 1.874686443, 1.424930639, 1.766717569, 1.691880131, 1.490040826, 1.12249836, 1.603377573, 0.845805839, 1.106158839, 0.905736701, 0.551452343, 0.688147214, 0.649254714, 0.422917436, 0.667719686, 0.641796671, 0.658360537, 0.665864202, 0.598664113, 0.420812528, 0.598151428, 0.493837037, 0.464853618, 0.563568955, 0.512779226
1.57310426, 1.868364995, 1.863065713, 3.868479116, 5.326104035, 4.661342173, 2.392599615, 3.263721689, 2.392599615, 1.217180757, 1.634255855, 1.951495861, 1.201274516, 1.760988524, 1.723528275, 0.988894891, 1.127596721, 1.159406732, 0.822682632, 0.551452532, 0.868790638, 0.671928944, 0.359814894, 0.743864945, 0.458960215, 0.632352492, 0.658366687, 0.590650544, 0.879456272, 0.416697024, 0.566656058, 0.849435371, 0.496422991
1.604687671, 1.322758502, 1.677736806, 3.629639745, 3.047328771, 3.962507014, 2.16574058, 1.561595751, 2.16574058, 1.666876248, 0.889530859, 2.332483774, 1.127392614, 0.788542316, 1.2720342, 0.934017101, 0.845361829, 1.110615427, 0.795440618, 0.75197347, 0.721576342, 0.790251197, 0.338728651, 0.754836029, 0.458137742, 0.325331464, 0.616934062, 0.515490716, 0.482269489, 0.627018133, 0.722255312, 0.540393074, 0.622221112
1.636544146, 1.845354541, 1.53807658, 4.381628615, 4.748076345, 4.236850299, 2.058886715, 3.036705771, 2.058886715, 1.790060069, 2.086570313, 1.617743436, 1.34112702, 1.244952513, 0.889260843, 0.894755574, 0.615286623, 0.64942947, 0.70059595, 0.838591763, 0.668798452, 0.75268987, 0.896441242, 0.637169915, 0.641507569, 0.786675873, 0.346912605, 0.662329167, 0.616347061, 0.58813772, 0.694729316, 0.453564056, 0.564371662
1.482813779, 1.916715055, 1.322205091, 3.364580949, 4.089991582, 4.267016663, 1.804728462, 2.114748498, 1.804728462, 1.482559539, 1.928207951, 0.946737892, 0.979730993, 2.114254851, 0.526606454, 0.755546262, 1.62113263, 0.614284767, 0.669125654, 0.800434872, 0.463755346, 0.708539286, 0.800655921, 0.541157378, 0.811053068, 0.81564617, 0.576201978, 0.996225561, 1.325393827, 0.518164987, 0.556178774, 0.873634999, 0.547469107
1.443129552, 2.208348723, 1.535391985, 3.787913281, 4.459409753, 4.052971936, 1.928011928, 3.485984697, 1.928011928, 1.54666897, 2.418464887, 1.543008692, 1.163315819, 1.195057228, 1.133577059, 0.797754485, 0.911236555, 0.80948426, 0.618882303, 1.286284639, 0.731939831, 0.527807808, 1.628484488, 0.581813105, 0.431933289, 1.384372347, 0.481290604, 0.489506006, 0.935372172, 0.531075184, 0.469646865, 0.702472395, 0.685461146
1.562227493, 1.750261958, 1.553544468, 4.007418097, 3.663006567, 3.621124428, 2.338350209, 2.053050846, 2.338350209, 1.628948515, 1.953425717, 1.477952695, 0.903727492, 1.361285674, 1.061044718, 0.835605868, 0.931090306, 0.587562575, 0.573284571, 1.002228458, 0.665398922, 0.973972086, 1.098256482, 0.650789933, 0.490505981, 0.705703625, 0.544176742, 0.465845821, 0.953097092, 0.705724087, 0.542074637, 0.9201113, 0.639691649
1.52348162, 2.178245968, 1.389746682, 3.716548761, 5.154714273, 3.585751168, 1.570960229, 3.453451575, 1.570960229, 1.548312984, 2.473362526, 1.009242735, 1.082336783, 1.483897742, 0.76435691, 1.03670925, 1.451228488, 0.606341627, 0.616864539, 1.613045932, 0.581831355, 0.79944747, 0.652175185, 0.67775453, 0.646457812, 0.755231868, 0.777606226, 0.554387809, 0.734027785, 0.294863463, 0.625467022, 0.744881548, 0.421303141
1.274695638, 1.995407211, 1.660058537, 2.600063217, 4.316528149, 3.500549705, 1.310272863, 4.061766629, 1.310272863, 0.657385598, 2.120024411, 1.586717463, 0.929849504, 1.93813924, 1.913250612, 1.321137666, 1.70089129, 1.551633753, 0.849231128, 0.709550363, 1.17698593, 0.762646589, 0.642885607, 0.746260062, 0.629486848, 0.482221209, 0.533078983, 0.611695927, 0.33240176, 0.596314595, 0.681140026, 0.453643319, 0.576177422
1.584684462, 1.842240405, 1.419125293, 4.203208734, 4.376427649, 3.877347788, 2.43663252, 3.186983481, 2.43663252, 2.416595426, 1.595697054, 1.143737994, 0.971162941, 1.546336488, 0.724047935, 0.855973344, 1.057161121, 0.683690628, 0.689435682, 0.690164285, 0.650907077, 0.715108894, 0.621455478, 0.719144285, 0.528849044, 0.758608577, 0.567303353, 0.552737742, 0.9189217, 0.748494521, 0.38887027, 0.766731397, 0.796483117
1.574863484, 2.04329515, 1.617148238, 4.012049286, 4.002748789, 4.456543909, 2.830443759, 4.00908877, 2.830443759, 0.971795707, 2.073988045, 1.074557604, 1.173108916, 2.666825033, 1.022131061, 0.933433514, 1.598498033, 0.691085871, 0.97116293, 1.128936886, 0.495091079, 0.632549872, 0.817846003, 0.865848198, 0.659721164, 0.885383574, 0.709017597, 0.43305942, 0.770520242, 0.617587501, 0.545962604, 0.611716894, 0.462450081
1.576650717, 1.989225105, 2.008620503, 3.181923679, 4.397956196, 4.180838382, 2.344860129, 4.372579193, 2.344860129, 1.464847999, 3.302194138, 2.583779401, 1.30631048, 0.717205406, 3.06957911, 1.178974932, 1.007165244, 1.343786504, 0.562585538, 1.161399652, 0.616093273, 0.676747822, 0.730366418, 0.715980056, 0.353469728, 0.565992235, 0.574641505, 0.405212467, 0.792179433, 0.644232337, 0.549504038, 0.496788401, 0.519699179
1.601267126, 2.050043731, 1.602755074, 4.854150958, 5.082977546, 4.348738815, 2.078118255, 2.912054115, 2.078118255, 1.02408921, 2.303396597, 1.14383804, 1.007604317, 2.246095004, 1.42185366, 0.831227601, 1.390976572, 0.657244378, 0.459531966, 1.231637798, 0.701528876, 0.55319298, 0.91468142, 0.680163743, 0.599335339, 0.831038015, 0.57982592, 0.504519666, 0.603814869, 0.657471403, 0.650715729, 0.714320323, 0.512170898
1.311514872, 1.548211129, 1.49108596, 4.204183662, 3.790505649, 4.202613461, 1.932185862, 2.633821022, 1.932185862, 0.93537008, 1.219552519, 0.894829465, 0.514369441, 0.720935038, 1.541856813, 0.651304705, 0.68838238, 0.901879671, 0.498194289, 0.359998159, 0.675930628, 0.684585891, 0.507042603, 0.595389326, 0.39274261, 0.530388738, 0.521212555, 0.457298106, 0.614052607, 0.655320897, 0.329855995, 0.364388165, 0.468122157
1.935156794, 1.733366377, 1.809123032, 5.228529564, 4.561822952, 5.368490452, 3.276318434, 2.110297472, 3.276318434, 1.870429061, 1.999527029, 2.22838574, 1.531947027, 1.461867778, 1.092329028, 0.972264938, 1.265275704, 0.578067514, 0.870840479, 0.756323944, 0.546434802, 0.565850152, 0.733644318, 0.713370505, 0.560141459, 0.630527454, 0.520886782, 0.433039608, 0.544334528, 0.507587675, 0.441570065, 0.399921089, 0.540591824
1.514417378, 2.203457872, 1.783685922, 4.67252345, 4.922755949, 4.59868144, 2.260076883, 3.442017328, 2.260076883, 1.329154954, 1.629565638, 2.002568378, 1.136873225, 1.80613687, 2.111196424, 0.605629664, 1.461656589, 1.397055333, 0.479929158, 1.477272813, 0.750333442, 0.614482036, 1.337613376, 0.632350303, 0.681682778, 1.144689161, 0.775925959, 0.447227576, 1.408587522, 0.505122024, 0.674714325, 0.744960868, 0.382706204
1.925317379, 1.709285993, 2.032834072, 4.979473315, 3.759452575, 5.280858983, 3.412468728, 2.002512618, 3.412468728, 2.1248947, 1.649524636, 2.051921747, 1.486871681, 1.35074819, 1.75993213, 0.824186554, 1.369465515, 1.141315149, 0.640165456, 0.976016543, 1.111997516, 0.555362293, 0.641878179, 0.665067096, 0.669096596, 0.5332968, 0.657600814, 0.698923419, 0.606998643, 0.711827068, 0.441640123, 0.93855466, 0.603493293
1.773959689, 2.137876386, 1.885282908, 4.996060114, 4.271575447, 5.718442356, 2.484439772, 3.597786803, 2.484439772, 2.024221253, 1.885869229, 1.668298719, 1.223920248, 2.004192617, 1.153774351, 0.982621531, 1.837373884, 1.045352962, 0.769896012, 1.714179641, 1.10960236, 0.540384755, 1.080959137, 0.485096442, 0.537881693, 1.074721868, 0.438817068, 0.462389596, 1.018122387, 0.385114049, 0.70137394, 0.766952659, 0.630612863
1.602481617, 1.693247905, 1.553902308, 4.683228536, 3.87398578, 5.182775075, 2.254913145, 2.647785411, 2.254913145, 1.17093746, 1.349583953, 0.913302592, 1.171006271, 1.221782452, 0.996029169, 0.658913481, 1.335150844, 0.635309555, 0.675443437, 1.162685036, 0.633936181, 0.637315429, 1.003337758, 0.586946846, 0.536907002, 0.565144183, 0.545824301, 0.726942625, 0.595620653, 0.370805318, 0.58579181, 0.766581144, 0.313229666
1.245382273, 2.073602008, 1.232104662, 3.35162156, 4.575753985, 3.397773709, 2.021544936, 3.600379507, 2.021544936, 0.783501315, 1.760777581, 0.944907405, 0.665180912, 1.402444398, 0.691949132, 0.635802774, 1.940015756, 0.53165701, 0.768159195, 1.379553069, 0.546330404, 0.812852174, 0.916704325, 0.547094528, 0.492586169, 0.739500391, 0.333738549, 0.506474339, 0.729141328, 0.277692185, 0.509753812, 0.601524322, 0.506817202
1.367606429, 1.842076809, 1.58869584, 3.229264811, 4.357110407, 4.155071599, 1.596775494, 2.516469931, 1.596775494, 0.976760028, 2.04923516, 1.135283807, 0.7806244, 1.549658967, 0.95783131, 0.596077064, 0.959035981, 1.116983156, 0.98046485, 0.440547554, 0.869374784, 0.831172492, 0.647931125, 0.853925261, 0.540544307, 0.798411091, 0.996300994, 0.551640082, 0.888063358, 0.816372561, 0.33407287, 0.957350803, 0.637817976
1.490464921, 1.573810741, 1.410686324, 3.923659825, 4.064788781, 3.201886684, 2.206581649, 2.346829657, 2.206581649, 1.446199997, 1.705569157, 1.586164438, 0.718555927, 1.203751023, 1.41315906, 0.651832955, 0.943915101, 0.85548312, 0.628348837, 0.659697858, 0.595602808, 0.626933484, 0.592273187, 0.623214188, 0.621937936, 0.610553591, 0.520516944, 0.446601736, 0.711941383, 0.388125611, 0.588343538, 0.524944063, 0.484879535
1.511065757, 1.608472379, 1.507320392, 4.174863465, 3.773069636, 4.562038396, 2.280057001, 1.550119838, 2.280057001, 0.848980118, 0.962943503, 1.359247211, 1.082024041, 1.51323106, 0.885109897, 0.808857668, 0.868374151, 0.803386618, 0.781862943, 1.098612372, 0.566504213, 0.870172641, 1.148190016, 0.771503355, 0.48674593, 0.730197465, 0.751521775, 0.543881818, 0.806679167, 0.42551499, 0.499689241, 0.634915381, 0.532294267
1.598498192, 2.194198205, 1.538440897, 4.177685642, 5.801828836, 4.202699718, 2.076794059, 3.936467727, 2.076794059, 1.289730686, 2.407917304, 0.886131922, 1.196575678, 1.625148585, 0.930363086, 0.818733313, 1.735826597, 0.909605188, 0.795389837, 1.368939395, 0.508327997, 1.095438451, 0.676044747, 0.552428571, 0.635265708, 0.582738571, 0.410182007, 0.504023348, 0.484443189, 0.855825376, 0.62809688, 0.698260046, 0.867941077
1.771345024, 2.114257056, 1.601737853, 4.768780343, 4.685716633, 4.576841066, 2.652620204, 3.466168415, 2.652620204, 1.683574556, 1.830629662, 1.527079322, 1.031204452, 1.464321648, 0.882178978, 0.898522739, 1.657411587, 0.655602821, 0.929750514, 1.492740242, 0.416129847, 0.624781998, 1.273344362, 0.614222627, 0.597374292, 0.446457738, 0.589033451, 0.654662876, 0.567222833, 0.331640617, 0.499966678, 0.687773537, 0.453484468
1.493386935, 2.025039096, 1.430073647, 3.879216439, 3.880303292, 4.162554964, 1.793093779, 2.662517357, 1.793093779, 1.404589382, 1.60789928, 0.73507171, 1.323698193, 1.4730915, 0.857848066, 0.672504482, 1.560557483, 0.678867983, 0.495098184, 1.374453672, 0.612420326, 0.547815104, 1.345447154, 0.545461419, 0.755540279, 1.302796677, 0.66135526, 0.529695794, 0.95253356, 0.602741298, 0.489786724, 0.68338242, 0.546578862
1.535579414, 1.57930639, 1.781518649, 4.593052438, 3.457995395, 4.926339541, 2.224578417, 1.676163134, 2.224578417, 1.356537891, 1.052312492, 1.723372064, 0.915644113, 1.490506875, 1.647926412, 0.702874583, 0.965098749, 0.993637631, 0.573888422, 0.824550892, 0.735271463, 0.500929888, 0.845583781, 0.279015209, 0.542951669, 0.791239034, 0.542454369, 0.392399286, 0.740652536, 0.56137558, 0.545631513, 0.579750623, 0.436197905
1.224734392, 2.027194091, 1.392912452, 2.915802588, 4.000702202, 3.043350177, 1.27696309, 2.522167536, 1.27696309, 0.956847759, 2.737427951, 1.583163647, 0.889878616, 2.823919593, 0.58469224, 0.620837262, 1.437422991, 0.743281947, 0.544528219, 1.122934322, 0.781626758, 0.458213094, 1.020744454, 0.671905646, 0.544453974, 0.703965309, 0.572399421, 0.470237992, 0.701002889, 0.568288498, 0.584628456, 0.947788593, 0.553180243
1.313019555, 1.538127704, 1.282364659, 3.280103132, 3.839894235, 3.052371351, 1.475441032, 1.59832139, 1.475441032, 1.199351442, 1.501842866, 1.060152513, 1.044304637, 0.76856416, 1.062593817, 0.759003418, 1.111154129, 0.856707794, 0.658735136, 0.842837049, 0.604073617, 0.755365247, 0.604021528, 0.471540244, 0.569322251, 0.731785058, 0.515356753, 0.518407487, 0.686607082, 0.357632295, 0.577517542, 0.601473209, 0.42995124
1.521527415, 1.674607815, 1.583439801, 3.960051822, 3.585375089, 4.60098631, 1.970797578, 1.935331119, 1.970797578, 1.564955235, 1.213899609, 2.0372694, 1.200365639, 1.172109525, 1.114701463, 0.703452186, 1.096033525, 0.620025195, 0.5358538, 0.73550452, 0.664083417, 0.907135022, 0.704362707, 0.526401346, 0.628955673, 0.850287447, 0.525622424, 0.54351498, 1.279786348, 0.27338835, 0.495423563, 1.157489149, 0.437171072
1.677038997, 1.549682567, 1.694356997, 4.27939189, 3.765060929, 3.971768597, 2.558732882, 1.936168654, 2.558732882, 1.708000646, 1.278118949, 1.964845762, 1.074006864, 1.437606648, 1.545768094, 0.8482167, 0.806798964, 0.661868582, 0.705964655, 0.557566047, 0.591210805, 0.687696859, 0.33606849, 0.755290816, 0.560012962, 0.40320039, 0.870106034, 0.643314202, 0.635400967, 0.381763765, 0.655567874, 1.072219562, 0.499933897
1.701309287, 1.541296181, 1.811132351, 4.683532023, 4.015437825, 4.55619031, 2.531041715, 1.998924472, 2.531041715, 1.743611528, 1.643385268, 1.975996196, 0.862081202, 0.670688196, 1.656556101, 0.958689754, 0.595205651, 0.944949766, 0.662843582, 0.660706305, 0.614437028, 0.536173207, 0.694835845, 0.548210707, 0.569646054, 0.539554595, 0.682105978, 0.492553778, 0.647618131, 0.366600576, 0.512789466, 0.308940924, 0.326999354
1.570082257, 2.157064409, 1.631813397, 4.93760582, 5.398041242, 5.25560178, 2.500621988, 3.540853048, 2.500621988, 1.147737667, 1.99724879, 1.419140282, 1.046251091, 2.144617092, 1.010881816, 0.645856254, 1.523129122, 0.611844329, 0.431593176, 1.326881342, 0.519595805, 0.807346903, 1.031714638, 0.673153985, 0.385977638, 0.938975716, 0.413161359, 0.611563688, 0.625422182, 0.479985171, 0.396129118, 0.600103508, 0.41319869
1.750417759, 1.609309896, 1.708013266, 4.442221486, 3.426184476, 4.505990284, 2.531068099, 2.433644406, 2.531068099, 2.398063798, 1.446971373, 1.334149836, 1.384245454, 1.756892321, 1.428239698, 1.05786215, 1.588624225, 0.773566112, 0.796926935, 1.129868944, 0.575970986, 0.594201423, 0.520302507, 0.650220095, 0.65512209, 0.308727333, 0.60058017, 0.372540715, 0.516826944, 0.622798263, 0.624472607, 0.685505709, 0.692523623
1.895141541, 1.909915672, 2.053050082, 5.498224222, 4.537429401, 5.747113367, 3.079310119, 2.635027385, 3.079310119, 1.826358351, 1.814320638, 2.095018777, 1.623395414, 2.075236586, 1.755177105, 1.07407425, 1.397060326, 1.348121515, 0.885659653, 1.003034961, 0.735150896, 0.553591838, 1.054873123, 0.556192554, 0.584028752, 0.852608227, 0.587348238, 0.691952149, 0.597785623, 0.406057463, 0.441267963, 0.576832073, 0.453881763
1.350850366, 2.202739358, 1.410758248, 3.384203153, 4.089180142, 4.241028851, 1.682358176, 3.179510617, 1.682358176, 0.711805508, 2.40258294, 0.529912469, 0.782333173, 2.46164629, 0.605668461, 0.845549887, 1.931299823, 0.64081397, 0.685293845, 1.494569633, 0.749515158, 0.615157226, 1.276753246, 0.660586183, 0.54802455, 0.697738863, 0.454171382, 0.691087593, 0.901302574, 0.634216522, 0.595813416, 1.095583533, 0.820627498
1.42857598, 1.58903083, 1.455321087, 3.743741924, 3.81394863, 4.107366209, 2.009073979, 3.051959987, 2.009073979, 1.498645709, 2.046278842, 1.304479299, 1.086116268, 0.826385227, 1.042876381, 0.824183878, 0.684764477, 0.809792125, 0.664641101, 0.575508695, 0.414332027, 0.743481981, 0.692643227, 0.556930142, 0.553174386, 0.305749127, 0.50564032, 0.454078699, 0.290492531, 0.533404273, 0.445728894, 0.608067542, 0.654752992
1.658841537, 1.964167925, 1.6359357, 4.305219851, 4.398102476, 3.792836171, 2.897830586, 3.694686984, 2.897830586, 1.687189633, 1.873746016, 1.755732083, 0.899490795, 1.573104791, 1.040555888, 0.960758473, 1.024860159, 0.684696073, 0.851939127, 0.838701709, 0.461574231, 0.788242342, 1.114846302, 0.382499668, 0.902899674, 0.810526592, 0.483967054, 0.519022001, 0.756076803, 0.526022358, 0.452222969, 0.567777719, 0.424580649
1.510386492, 2.038936133, 1.668599897, 3.694741306, 4.143023807, 4.801875201, 2.033329194, 2.959187282, 2.033329194, 1.234491788, 1.897810959, 1.348423276, 0.905683313, 1.943530962, 1.22396925, 0.770976349, 1.852856663, 0.855472108, 0.43392513, 1.212618429, 0.936849113, 0.526322196, 0.685912848, 0.852214926, 0.546701956, 0.839119127, 0.602911519, 0.323443207, 0.997919418, 0.631165982, 0.519291354, 0.79171915, 0.637193935
1.516302669, 1.44323526, 1.714667963, 4.29051842, 3.481760955, 4.225086622, 2.346046821, 2.467280976, 2.346046821, 1.164115286, 1.337725426, 1.829876859, 1.004523374, 0.746018704, 1.625526896, 0.976281127, 0.91916777, 0.987219081, 0.626914897, 0.630751754, 0.588883196, 0.698750844, 0.471009869, 0.771482302, 0.453929105, 0.411746298, 0.773008836, 0.454833014, 0.363429963, 0.581921267, 0.693632176, 0.340261353, 0.560839958
1.88722048, 1.799583652, 1.777301002, 5.347763841, 4.323289617, 4.693570688, 3.213935869, 3.101012261, 3.213935869, 1.336759641, 1.471258789, 1.918923742, 1.179173518, 1.52043241, 1.710088605, 1.084765716, 1.342479021, 1.029107582, 0.84591764, 0.919413917, 0.612646181, 0.864148277, 0.702579158, 0.592543227, 0.624781237, 0.667048006, 0.457949546, 0.654479775, 0.725732392, 0.426979795, 0.798882882, 0.473315837, 0.348570113
1.599754921, 2.065542468, 1.579157319, 4.367198702, 5.124327493, 4.351278412, 1.902630391, 4.00211109, 1.902630391, 1.765829544, 1.501144043, 2.132458595, 0.924443114, 1.425167856, 0.910180564, 0.614605534, 1.955958653, 0.893922861, 0.467968863, 0.953694198, 0.396535487, 0.838006621, 0.9733535, 0.735836686, 0.594682743, 0.671911681, 0.667355903, 0.737869432, 0.573979156, 0.50359078, 0.641569902, 0.609182664, 0.529095981
1.525492969, 1.753395632, 1.695744447, 4.195192101, 3.888087409, 4.48433907, 2.374631431, 2.583025403, 2.374631431, 0.981228382, 1.460385243, 2.516040978, 0.796659133, 0.774878083, 0.990143662, 0.865946471, 0.875940502, 0.781331956, 0.943745992, 1.272732784, 0.791641187, 0.576809464, 1.101318436, 0.725612724, 0.816761906, 0.627485208, 0.514026399, 0.595319963, 0.640745686, 0.380231871, 0.555519713, 0.777544932, 0.38668266
1.4626501, 1.785614387, 1.831952203, 3.837817664, 4.354443962, 4.372353351, 1.759137664, 2.044742215, 1.759137664, 1.04337418, 1.690173603, 2.034254056, 0.791025643, 1.614545448, 1.820198409, 0.848101829, 1.067194506, 0.907814064, 0.619975358, 0.783400182, 0.835213534, 0.909087117, 0.816858188, 0.911416401, 0.512412028, 0.634334804, 0.461958645, 0.536083952, 0.742774249, 0.503236497, 0.727839628, 0.637606928, 0.373955842
1.554286595, 1.871819697, 1.526444371, 3.792856794, 3.900295047, 3.918160849, 2.032100495, 3.77744479, 2.032100495, 1.138804829, 2.807090264, 1.591368916, 1.013902521, 1.184772127, 1.100989734, 0.834537472, 1.203845274, 0.772921688, 0.941147237, 1.12167484, 0.783017841, 0.714462905, 0.678127, 0.459412115, 0.752076372, 0.719327025, 0.43364151, 0.443672439, 0.449137892, 0.355422729, 0.46976795, 0.40715621, 0.46986314
1.404362031, 1.772730122, 1.755370886, 3.303052188, 3.664364783, 3.743100568, 1.695820238, 2.69101312, 1.695820238, 0.929401218, 2.110588707, 1.673971847, 1.177958701, 1.654343587, 1.33649863, 0.953202656, 1.335380299, 1.532962493, 0.794867331, 0.961418667, 0.794703054, 0.535871178, 0.609048018, 0.610324048, 0.733028566, 0.725623249, 0.647228181, 0.46355196, 0.906162006, 0.976352208, 0.488252555, 0.887080428, 0.963434302
1.482353251, 2.191069138, 1.523873565, 4.17013264, 5.598097189, 3.781825977, 2.061716715, 3.660028234, 2.061716715, 1.381411685, 2.140667588, 1.693385378, 0.740465166, 1.422172939, 1.518002777, 0.807506967, 1.379396463, 0.755306818, 0.735838281, 0.825383506, 0.683208039, 0.476694175, 0.536430914, 0.518855085, 0.539755536, 0.761932672, 0.321967418, 0.415230459, 1.113456092, 0.559403916, 0.471007158, 1.120425616, 0.529622804
1.416220229, 1.935262865, 1.321585314, 3.696099577, 4.844940371, 3.99248941, 1.265542893, 4.270441597, 1.265542893, 1.689719992, 1.6380563, 1.138006843, 0.927332185, 1.19774357, 0.674012025, 0.978652323, 1.377094222, 0.554355314, 0.839984532, 0.754268076, 0.684674073, 0.321529524, 0.490673219, 0.6182625, 0.398325357, 0.651932863, 0.489167726, 0.461129075, 0.946554412, 0.410573439, 0.552039605, 0.91216779, 0.360485429
1.35102116, 1.799617974, 1.410475147, 3.148884411, 4.639067693, 3.704287276, 1.41606375, 2.402184745, 1.41606375, 1.141697589, 1.762083423, 1.113626918, 1.095558336, 1.162803418, 1.01674912, 0.967845419, 1.153579913, 0.760891757, 0.796516981, 0.808203018, 0.661422395, 0.720280825, 0.477628025, 0.626897647, 0.407038823, 0.688497557, 0.490052837, 0.506500325, 0.803332053, 0.548839828, 0.525810905, 0.736942211, 0.536103314
1.583328498, 2.441269601, 1.943550144, 4.277567142, 4.855270584, 5.272912506, 2.582358678, 3.99258925, 2.582358678, 1.254752962, 2.171970947, 2.543239431, 1.210076784, 2.87340649, 1.751378632, 1.294101016, 2.105128525, 1.234325548, 0.767611195, 1.253061411, 0.52700773, 0.873509843, 0.771527217, 0.879791331, 0.515349928, 1.585630349, 0.834244473, 0.530936977, 1.607821349, 0.793821828, 0.52420391, 1.518618862, 0.624225338
1.640157236, 1.722409415, 1.53331906, 4.339955675, 4.573262682, 4.607484347, 2.247431412, 2.843663442, 2.247431412, 1.512883745, 1.094518062, 1.362561549, 1.294649699, 1.120342475, 1.034324536, 0.83429004, 0.756108241, 0.657644954, 0.903408762, 0.723470807, 0.533366975, 0.948063139, 1.173628977, 0.453034511, 0.402710154, 0.821107622, 0.475400799, 0.532132974, 0.81566264, 0.484327732, 0.805195842, 0.640189845, 0.361699141
1.8726871, 1.818131532, 1.931752468, 4.313312869, 4.853589491, 4.606429214, 2.258845914, 3.20789172, 2.258845914, 1.717927051, 1.339982208, 1.747932017, 1.439866232, 1.332527594, 2.218479735, 1.309523617, 1.222592141, 1.134172769, 1.300668398, 0.693874748, 0.896173014, 0.614132034, 0.97443297, 1.166756177, 0.874195562, 0.649652922, 0.783095967, 0.956794479, 1.036010625, 0.666224626, 0.690712017, 0.954756795, 0.552651428
1.409727231, 1.901289938, 1.31485411, 2.785178564, 4.766108001, 3.23152961, 1.871331518, 3.196280056, 1.871331518, 1.120107601, 1.886059533, 1.47298188, 0.872479162, 1.011164188, 0.946077193, 0.863475239, 1.234843335, 0.711137242, 0.814529452, 1.098088538, 0.229087277, 0.688377754, 0.911204062, 0.67476951, 0.504161749, 0.589708784, 0.47818173, 0.533677057, 0.720727011, 0.36803273, 0.441002423, 0.783730038, 0.415853553
1.824661826, 1.926863542, 1.882170953, 4.726290965, 4.459529572, 5.020813628, 2.402325941, 3.245664077, 2.402325941, 1.941978948, 2.139576734, 1.754242029, 2.021576749, 1.606917469, 1.243045904, 1.079342965, 1.622671704, 1.118362011, 0.612645536, 1.25477129, 1.004401531, 0.515899142, 0.831119094, 0.727799127, 0.605092551, 0.447844566, 0.55350863, 0.56574875, 0.532249283, 0.495526326, 0.703978655, 0.517068534, 0.572106437
1.432294758, 1.421066167, 1.433149591, 3.149241869, 3.389236108, 3.792240527, 1.672123342, 2.210604732, 1.672123342, 1.587200187, 1.564888533, 1.141646315, 0.820578416, 0.671716208, 1.016755034, 0.541155255, 0.669029238, 0.872268932, 0.431002328, 0.579825816, 0.778877504, 0.638629478, 0.587094971, 0.763545216, 0.828881653, 0.58843905, 0.526813704, 0.575875317, 0.491769434, 0.312099801, 0.76377661, 0.443140747, 0.411319704
1.863020389, 2.304956077, 1.987025272, 4.978242759, 4.52748851, 4.890587191, 2.851811559, 3.990503595, 2.851811559, 2.009231939, 2.169454256, 2.527950171, 1.257530386, 2.302804975, 1.453473195, 0.980964819, 1.586052858, 1.092562819, 0.583469074, 1.257271731, 0.971659711, 0.64614743, 0.966835583, 0.613983353, 0.643827369, 1.5399372, 0.483156913, 0.73808827, 1.167114229, 0.68993063, 0.537516884, 0.661216342, 0.7721491
1.427377347, 2.340091397, 1.509146317, 3.548322349, 5.644720443, 3.456839726, 1.80581772, 3.669304981, 1.80581772, 1.155914562, 2.28727622, 2.002609267, 0.841157717, 2.001031996, 0.97337735, 0.88360467, 1.993595068, 0.706518477, 0.725805411, 1.760409727, 0.561762169, 0.718521028, 0.822014265, 0.799578962, 0.499708032, 0.744440586, 0.667316655, 0.659142519, 0.801976008, 0.478369006, 0.548909132, 0.829869419, 0.500014173
1.827302316, 1.857352746, 1.617775372, 4.754315766, 3.986637387, 4.269717876, 2.561409435, 2.430067466, 2.561409435, 2.141077931, 1.693992472, 1.879666982, 1.520487351, 1.428161331, 1.215980272, 1.148660109, 2.293063378, 1.208116557, 0.794988279, 1.266607433, 0.518370656, 0.626535622, 0.773594185, 0.485762788, 0.71313601, 0.72835942, 0.444641097, 0.797836363, 0.58555819, 0.620162016, 0.290450233, 0.457527966, 0.568160791
1.479609267, 1.646322236, 1.565783929, 4.011860037, 3.850525773, 4.225114124, 1.85015008, 2.832388092, 1.85015008, 1.486022721, 1.928700371, 1.566515132, 1.126602965, 1.039658952, 1.050852511, 0.978435468, 0.790327416, 0.814735603, 0.587357798, 0.548537531, 0.798377471, 0.680723568, 0.783185039, 0.558591988, 0.472149622, 0.678904667, 0.491690326, 0.379045827, 0.521346863, 0.45349836, 0.435219919, 0.470650371, 0.4918886
1.447368185, 2.06790294, 1.535598524, 3.196799578, 4.989582193, 3.96856366, 1.885439703, 3.092402167, 1.885439703, 1.355700823, 1.594849254, 1.75517425, 1.32563752, 1.867180091, 1.184316942, 0.922291071, 1.699466787, 1.008566165, 0.643293628, 1.446025745, 0.760991846, 0.692592155, 0.986646012, 0.429220309, 0.587377562, 0.750373492, 0.673632652, 0.709553825, 0.578504653, 0.626643111, 0.463269316, 0.730230742, 0.430832085
1.407174271, 1.763024883, 1.499841134, 3.286695838, 3.850254882, 3.809954609, 1.778116635, 1.784317628, 1.778116635, 1.32341404, 1.517205961, 1.775246311, 0.993790153, 1.235872223, 0.74262473, 0.752951961, 1.200527789, 0.816061684, 0.761420795, 1.511366478, 0.620520201, 0.795568875, 1.283972378, 0.429561441, 0.588883922, 0.885998912, 0.513303349, 0.656878168, 0.711126176, 0.527600548, 0.502896063, 0.714985563, 0.64869019
1.536981324, 2.00545297, 1.581523912, 4.442263397, 4.601491425, 3.735599188, 1.513517025, 3.864735716, 1.513517025, 1.355784625, 1.894209584, 1.216367529, 1.415908639, 1.518535936, 1.144982919, 0.918713692, 0.960658667, 1.154119626, 0.609029569, 0.687906053, 1.31319107, 0.66837381, 1.005717424, 0.772976408, 0.539300122, 1.067621418, 0.800278339, 0.426698374, 0.657301724, 0.733463251, 0.397380394, 0.403740975, 0.544178425
1.508317274, 1.769863768, 1.928814447, 3.717647816, 3.825566597, 4.273031826, 1.976310924, 1.826009876, 1.976310924, 1.731175242, 2.192446389, 1.802687705, 1.231076022, 1.2584394, 1.415065889, 0.603763773, 0.94782799, 1.158707996, 0.553296947, 0.99801391, 0.9169068, 0.755260312, 1.081821522, 0.766946634, 0.670344791, 0.746189408, 0.727769761, 0.474552938, 0.864152538, 0.532120101, 0.528983019, 0.829970947, 0.560206847
1.499539365, 1.656424454, 1.782248321, 4.209536695, 4.03449697, 4.059983704, 1.89679593, 1.707575948, 1.89679593, 1.287880212, 1.588831046, 2.145826895, 0.86429408, 1.174543682, 1.893999908, 0.790704056, 0.958748875, 1.100547311, 0.424436142, 0.7253427, 0.784275614, 0.594712467, 0.661272328, 0.667221788, 0.510159649, 0.766895812, 0.64126141, 0.54361544, 0.832243586, 0.431188367, 0.488692503, 0.636463709, 0.521114583
1.495638346, 1.592476388, 1.951527052, 3.641946388, 4.203022401, 4.311146737, 1.969732844, 2.614978782, 1.969732844, 1.479799401, 1.311325888, 2.118746854, 0.892293761, 1.450918492, 1.570307098, 0.736104115, 1.166769335, 1.180468108, 0.491767573, 0.540327284, 0.679723578, 0.689909237, 0.559744328, 0.59812341, 0.515669698, 0.486611389, 0.641548457, 0.564627584, 0.550185104, 0.898388443, 0.588110884, 0.489786382, 0.786868381
1.735768142, 2.232795688, 1.81321922, 4.824380741, 5.891331076, 4.698736272, 2.763904124, 4.102765459, 2.763904124, 1.584320841, 2.406245496, 2.471327088, 0.894397671, 1.271538935, 1.178359135, 0.765344972, 1.020881538, 1.018351929, 0.698299645, 1.235056701, 0.742363339, 0.719573068, 1.107107099, 0.384205217, 0.538810878, 0.819253006, 0.33296888, 0.803962552, 0.81349868, 0.512867546, 0.332095407, 0.768362006, 0.611363018
1.569294434, 2.660268128, 1.784986096, 3.983158684, 5.828741218, 3.439591819, 2.11870113, 6.137837965, 2.11870113, 1.72846442, 4.344771335, 1.761726029, 0.945554511, 3.343398267, 0.748503554, 1.186819613, 1.078007267, 1.255722933, 0.917805519, 0.954876286, 1.636950205, 0.681960114, 0.872951977, 1.014286703, 0.387923281, 0.625674785, 0.639730982, 0.421660956, 0.568555981, 0.448940322, 0.776628964, 0.763548338, 0.437044463
1.725143642, 1.742803556, 1.644717191, 4.463366989, 3.617960065, 4.830478723, 2.369452155, 1.90589462, 2.369452155, 1.813157044, 1.471691841, 1.225844663, 1.28595899, 1.701031213, 1.00448192, 0.931111042, 1.812387824, 0.940292539, 0.784767964, 1.1573788, 0.667454046, 0.734290544, 0.652497391, 0.676744601, 0.483538686, 0.566466674, 0.605231829, 0.702885844, 0.922975665, 0.426731996, 0.505601097, 0.984483937, 0.411500987
1.330010479, 1.78667114, 1.580832931, 2.998003916, 3.653927758, 3.891665975, 1.669609626, 2.456228073, 1.669609626, 1.081855197, 1.593294445, 1.813675729, 0.818159865, 2.035309444, 1.891920868, 0.868558273, 1.074592859, 0.782020826, 0.597800551, 0.768081719, 0.282132095, 0.584499216, 0.701875996, 0.405265594, 0.551921465, 0.677972352, 0.516400436, 0.476589927, 0.864334559, 0.845175211, 0.468557358, 0.712449791, 0.555825333
1.481328693, 2.859690236, 1.456570876, 3.442480125, 5.539818173, 3.943768712, 1.855067543, 6.652746584, 1.855067543, 1.261980436, 4.373774535, 1.157471647, 1.148941503, 3.00811631, 0.601853963, 0.75550412, 2.46829985, 0.57867335, 0.719208764, 1.415348057, 0.468472456, 0.708238668, 1.362484884, 0.375790594, 0.457328924, 0.605283773, 0.526315423, 0.485857887, 0.610435778, 0.695281462, 0.570482001, 0.740110848, 0.52091493
1.506411878, 1.625057124, 1.523601239, 3.875059483, 3.936020392, 4.139876641, 1.708459781, 2.376448285, 1.708459781, 1.307511114, 1.564423523, 1.917306038, 1.395949726, 1.588878428, 1.215007211, 0.935812729, 0.775521484, 0.604757419, 0.726233764, 0.935323569, 0.282705987, 0.870593028, 0.43872188, 0.415856826, 0.535470717, 0.42019001, 0.526330727, 0.657929051, 0.577346935, 0.665941988, 0.544357179, 0.635023815, 0.469363474
1.684262756, 1.759812315, 1.473517995, 3.497936236, 3.779297452, 3.395562531, 1.703652836, 2.080736675, 1.703652836, 1.491629034, 1.93938824, 1.6672406, 1.796846082, 1.376614482, 1.350780679, 1.36294138, 0.939686342, 0.603283589, 1.302421793, 0.657732863, 0.813417367, 0.738173105, 1.103874811, 0.676694647, 0.528853694, 0.805055539, 0.674937088, 0.521108745, 0.583134722, 0.473667558, 0.648204654, 0.371164336, 0.462023221
1.508947493, 1.964858065, 1.379225296, 3.622044796, 3.97443735, 4.184365256, 2.037838226, 3.611295396, 2.037838226, 1.317709431, 1.9057488, 0.999326364, 1.294025288, 1.902879433, 0.745766095, 1.083204748, 1.184216261, 0.695751319, 0.727262665, 0.729423243, 0.597488046, 0.433929607, 0.576610825, 0.614244937, 0.639805196, 0.588039855, 0.550625008, 0.539101535, 0.683086234, 0.519026681, 0.546949687, 0.56980677, 0.448135131
1.713170528, 1.894056313, 2.340409067, 4.761121051, 4.847673249, 5.461564908, 2.84019111, 3.316179267, 2.84019111, 1.826449005, 1.52086535, 3.997778375, 1.16075859, 1.598165882, 1.578053402, 0.869540806, 0.997571985, 1.386356688, 0.53419487, 0.75249841, 0.57763801, 0.904481739, 0.695443993, 0.587178479, 0.488166305, 0.78961547, 0.589478827, 0.435541158, 0.539021437, 0.546354534, 0.463355986, 0.449845115, 0.5022168
1.68744699, 2.098028246, 1.753000273, 4.735427709, 4.35787365, 4.903061752, 2.713769908, 2.223303175, 2.713769908, 1.34133913, 1.848851127, 2.074193881, 0.993787627, 2.473824425, 1.144015447, 0.827195866, 1.861751455, 1.20207226, 0.627099674, 1.375736005, 0.546655189, 0.538197139, 1.698293729, 0.515120713, 0.696978885, 1.052842968, 0.483384062, 0.45479366, 0.650716938, 0.582303736, 0.468831623, 0.65541987, 0.820312375
1.419963143, 1.962980292, 1.619064258, 3.330845052, 4.079709531, 4.08421021, 1.925700898, 2.523298905, 1.925700898, 1.432909517, 1.769084376, 2.251851239, 1.009307866, 1.214574007, 1.86712411, 0.879565419, 1.252380634, 0.850010164, 0.588841236, 1.254002375, 0.530949763, 0.696867338, 1.404619694, 0.676645324, 0.569658812, 1.674852056, 0.448152707, 0.482149882, 1.098708598, 0.446437783, 0.651798665, 0.931059115, 0.320787122
1.600217216, 2.304193535, 1.378847868, 3.299784715, 4.318032197, 3.646933331, 1.824397643, 1.90392257, 1.824397643, 1.814229142, 2.257492398, 1.395417664, 1.585163234, 2.258817333, 0.658557148, 1.254673239, 1.790252414, 0.671393288, 0.941750346, 1.794284999, 0.398414298, 0.889610895, 1.938764564, 0.616256586, 0.607476332, 1.583416506, 0.506754972, 0.460864591, 1.693740143, 0.445559041, 0.718821696, 1.079719668, 0.519752647
1.626779493, 1.774342083, 1.506278155, 4.000813012, 3.22506606, 3.483294469, 2.612193374, 1.505841695, 2.612193374, 1.368584566, 1.273397737, 1.287511645, 0.949394902, 1.214295832, 1.000430382, 0.932827392, 1.338565131, 0.690433672, 0.623032727, 1.3386618, 0.507107156, 0.671840562, 1.276980973, 0.6020476, 0.819389426, 1.221682732, 0.624988911, 0.675175367, 0.975788116, 0.52787659, 0.481303257, 0.890824828, 0.543316719
1.360633253, 1.540284491, 1.332760274, 3.598918319, 3.846992958, 3.457998004, 1.86257299, 2.130319886, 1.86257299, 1.064504, 1.480787805, 1.139787587, 0.64766336, 0.885458919, 0.82018483, 0.549766783, 0.834939231, 0.970707572, 0.660562323, 0.86022191, 0.71149131, 0.899145843, 0.549326764, 0.587607959, 0.524398817, 0.310097352, 0.38561789, 0.520991392, 0.50355623, 0.339514525, 0.743183358, 0.420798875, 0.535194056
1.822560008, 1.833189724, 1.667319127, 3.841545855, 4.466321595, 3.947225568, 2.547945586, 2.588167546, 2.547945586, 1.980749192, 1.275112948, 1.976671365, 1.699119494, 1.470056651, 0.980729576, 1.101114221, 1.078904667, 0.679642671, 0.894425742, 0.81960482, 0.425375827, 0.79702544, 0.779930752, 0.687785441, 0.54697158, 0.916023444, 0.635540009, 0.700348825, 1.230390636, 0.495152796, 0.647845454, 1.574472523, 0.600791523
1.47070207, 1.758954854, 1.476959066, 2.964775493, 4.459519677, 3.591236439, 1.62496134, 2.348019995, 1.62496134, 0.948614937, 1.182762977, 1.358683339, 1.172013274, 1.140566613, 1.323286832, 1.128460327, 1.162185855, 0.69244051, 0.682729123, 1.091037914, 0.698171589, 0.946293752, 0.797008019, 0.560359736, 0.978933542, 0.445340174, 0.622592095, 0.773353038, 0.655736863, 0.670414559, 0.580541709, 0.877179222, 0.64361313
1.469685968, 1.967802672, 1.40050959, 3.339382117, 5.041338515, 3.165466608, 1.9265512, 3.618681698, 1.9265512, 1.126672174, 1.9314808, 1.541759273, 0.883204165, 1.4231397, 0.596039956, 0.727208608, 1.179370748, 0.703857099, 0.917063048, 0.854686357, 0.877235292, 0.29695373, 1.029343894, 0.956193498, 0.516128811, 0.917595243, 0.429003921, 0.51421837, 0.647809945, 0.534086357, 0.45678747, 0.553099764, 0.451430988
1.631504714, 1.844214773, 1.594769098, 4.845653965, 4.753171515, 4.814470813, 2.515510523, 3.107876348, 2.515510523, 1.170180668, 2.40942472, 1.239086352, 1.360790356, 1.634708177, 1.08978477, 0.877580914, 0.76204707, 0.903596833, 0.540989424, 0.511138036, 0.560638318, 0.600962677, 0.897680908, 0.657016492, 0.379044657, 0.482456361, 0.464797754, 0.542517011, 0.648858307, 0.493361104, 0.588201729, 0.707306654, 0.5156871
1.414189836, 1.800874082, 1.531916755, 3.193684245, 4.713842036, 4.271639188, 1.156205367, 3.414639882, 1.156205367, 1.865900636, 2.073575477, 1.360688302, 1.471740256, 1.184585032, 0.547127511, 0.960824997, 0.631441784, 0.838791354, 0.757998881, 0.749792568, 0.613803359, 0.535093136, 0.64189699, 0.707091099, 0.543677317, 0.608373802, 0.645793094, 0.446170843, 0.651227619, 0.605669887, 0.578561673, 0.657934816, 0.576484919
1.514164615, 1.799270759, 1.533803248, 3.535906658, 4.16225482, 4.253945316, 1.735363805, 3.00996921, 1.735363805, 1.090489626, 1.618927374, 1.187601108, 1.162145755, 1.462499819, 1.173979385, 0.854778851, 0.81330784, 0.946318452, 0.822664472, 0.50024864, 0.52452632, 0.537051036, 0.871790769, 0.642011092, 0.551948596, 0.840847528, 0.605733883, 0.448292993, 0.954723346, 0.772504073, 0.320122827, 0.983596487, 0.416611603
1.430000505, 1.875436068, 1.635780296, 3.51538755, 4.426532799, 4.23591205, 1.724277263, 3.012507027, 1.724277263, 1.441198329, 1.683341075, 1.76690568, 1.249701492, 1.206292831, 0.795719237, 0.914139367, 1.509088093, 0.944365735, 0.516470553, 1.40962937, 0.658639695, 0.399593005, 0.797499475, 0.852024468, 0.664322536, 0.576716535, 0.612806194, 0.485877656, 0.472363418, 1.064721163, 0.497804526, 0.559337337, 0.697232953
1.336834935, 1.760060726, 1.384989657, 4.01423507, 4.302714756, 4.105736317, 2.133241307, 3.099542728, 2.133241307, 1.078961648, 1.756382893, 1.007324096, 0.583866569, 1.4095552, 0.577833, 0.551654945, 1.001969316, 0.791371368, 0.421835448, 0.743911654, 0.607899547, 0.514042409, 0.667960338, 0.571730015, 0.426945681, 0.414454761, 0.468232784, 0.501360958, 0.423353212, 0.58607356, 0.464387332, 0.565198281, 0.572641084
1.613675471, 1.583059762, 1.671827143, 4.699374725, 4.388796971, 4.564776324, 2.833379513, 1.678640252, 2.833379513, 1.651546343, 0.915270701, 1.792751704, 0.866801292, 0.942189513, 0.988314522, 0.775915099, 0.928379612, 0.61396046, 0.604594568, 0.880624638, 0.628127708, 0.663620128, 0.953193089, 0.627954849, 0.428534319, 1.121937475, 0.479924022, 0.48928888, 0.570381695, 0.5562664, 0.678947518, 0.453424669, 0.680255588
1.470009926, 1.980686003, 1.395725677, 3.463096812, 4.597711495, 3.440299395, 2.079329376, 4.310335297, 2.079329376, 1.114629457, 1.904587939, 0.90311987, 1.449343733, 1.418897774, 0.929433184, 0.92201055, 1.245461096, 0.854483101, 0.695006859, 0.938292681, 0.561565003, 0.93367668, 0.707468134, 0.814258409, 0.517829336, 0.602100997, 0.877263229, 0.478574786, 0.449560566, 0.664354309, 0.663493211, 0.590927932, 0.602391506
1.552517093, 1.829698308, 1.445628358, 3.557858561, 4.33399637, 3.417432208, 1.816995125, 2.422061443, 1.816995125, 1.049760802, 1.692738212, 1.8668207, 1.170166412, 1.623221323, 0.771629873, 1.067564933, 1.072037252, 1.041868682, 0.969822695, 0.934594847, 0.733146784, 0.482516474, 1.020587252, 0.64993102, 0.864289799, 0.747769855, 0.686939422, 0.907974774, 0.699272492, 0.437104575, 0.440441854, 0.775553922, 0.469409658
1.420135078, 1.846992665, 1.720806511, 3.620852561, 4.290128236, 4.681706794, 1.79398771, 3.981401272, 1.79398771, 1.360126315, 1.940256349, 1.113787683, 0.825558621, 1.070221778, 1.810497381, 0.802742216, 1.018725976, 1.138857897, 0.4858773, 0.914978482, 0.700892076, 0.667420942, 0.536513944, 0.78888162, 0.411688011, 0.538301746, 0.369316531, 0.453940947, 0.537930023, 0.586114021, 0.550668516, 0.517325627, 0.376649652
1.752805473, 2.11309603, 1.613395971, 3.609659493, 3.948093478, 4.424498528, 2.386362884, 2.025394386, 2.386362884, 1.740620448, 2.014627677, 1.318846405, 1.678293598, 2.506898892, 1.0348947, 1.158134343, 1.543620575, 0.682541416, 0.96990593, 1.663299227, 0.771026682, 0.921579371, 1.218445543, 0.860734145, 0.718380086, 0.75997252, 0.688631678, 0.737432266, 0.862385275, 0.565626039, 0.859409854, 0.809808323, 0.513752578
1.694271675, 1.807216094, 1.338681047, 4.103432623, 3.739210675, 3.8456306, 2.006197016, 2.689543091, 2.006197016, 1.1739932, 1.881938324, 1.110760678, 1.120448178, 1.185253637, 0.577295402, 1.359941821, 0.806059332, 0.581469035, 0.945353474, 0.887577526, 0.825605846, 0.596272634, 1.169804716, 0.53942185, 0.811626363, 0.882103748, 0.440732608, 0.97144578, 0.585519947, 0.43619122, 0.469703684, 0.531237163, 0.416990208
1.473585946, 2.028795423, 1.545997082, 3.789505845, 3.892970828, 4.001932261, 3.068903895, 3.848267367, 3.068903895, 1.19106586, 1.817660474, 1.201440755, 0.987097291, 1.617648903, 0.986079841, 0.584325906, 1.786521543, 0.826139018, 0.397118538, 1.458546323, 0.625792307, 0.684299808, 1.216836006, 0.564516037, 0.455201459, 0.856048248, 0.424312887, 0.399642275, 0.671892567, 0.510389273, 0.450505067, 0.562651932, 0.554437738
1.492922318, 1.809943851, 1.442369336, 3.912352021, 5.064510367, 3.602992229, 2.023295376, 2.848062119, 2.023295376, 1.157174363, 1.797155555, 1.246954163, 1.235039612, 1.513340913, 0.750648912, 0.997627182, 1.251104399, 0.716504858, 0.61206054, 0.878611399, 0.428052843, 0.488302721, 0.883162306, 0.448329023, 0.513260897, 0.586537546, 0.769609017, 0.474597197, 0.560778537, 0.777518769, 0.53916437, 0.64246778, 0.590022739
1.409233353, 1.700901581, 1.479547196, 3.344371052, 4.181157379, 4.516897353, 1.731513716, 3.334559499, 1.731513716, 1.204457706, 0.715503664, 1.238548988, 0.94503517, 0.853227793, 1.131801987, 0.826766451, 1.317732447, 0.7217257, 0.649547052, 0.882486536, 0.573670098, 0.653512118, 0.817452725, 0.531188388, 0.499350198, 0.488645093, 0.611086443, 0.523289741, 0.915498439, 0.478089661, 0.541892685, 0.746039031, 0.536919731
1.746738547, 1.832545283, 1.691552304, 4.625929623, 4.837784842, 4.366351266, 3.045913733, 3.60858697, 3.045913733, 1.67743236, 2.169501606, 1.541545115, 1.180514616, 0.962075498, 0.943118434, 1.001101236, 0.909531474, 0.869689851, 0.660517914, 0.611239416, 0.640856319, 0.621798909, 0.432004291, 0.809574932, 0.476805719, 0.673511888, 0.500072465, 0.511301904, 1.203462839, 0.543096836, 0.584414874, 0.79594443, 0.635918672
1.46194095, 2.049676971, 1.750295496, 4.246348196, 4.331235577, 5.163646611, 2.161971398, 2.607184861, 2.161971398, 0.960972604, 1.820057361, 1.252446697, 1.098198943, 2.090194912, 1.249235316, 0.70709063, 1.497222284, 0.776735428, 0.52291999, 1.239253087, 0.631350585, 0.590406492, 1.303433318, 0.547155135, 0.60239373, 0.797733931, 0.554114802, 0.539454056, 1.10570626, 0.990144631, 0.587771231, 0.834936682, 0.807549529
1.563154084, 1.733434794, 1.555114017, 4.311840845, 5.007254939, 3.650169351, 2.308798953, 3.145415219, 2.308798953, 1.337623646, 1.735308079, 1.936304706, 0.70028298, 1.056561802, 1.005855513, 0.91678327, 0.772834085, 0.781510212, 0.774258512, 0.484663018, 0.587423967, 0.562360012, 0.876088126, 0.538675751, 0.492941013, 0.686474222, 0.511894673, 0.524838844, 0.653647117, 0.556339896, 0.740017542, 0.497688698, 0.556007875
1.573117779, 1.730796453, 1.720624743, 3.684384941, 4.365703264, 4.29943541, 2.433060799, 3.306971671, 2.433060799, 1.514989693, 2.057247605, 1.051712529, 1.070847342, 1.140777426, 1.096546463, 1.042717179, 0.868096663, 1.124275151, 0.858669886, 0.659306918, 0.766222009, 1.036678936, 0.637661793, 0.785235773, 0.51503005, 0.801814543, 0.941848623, 0.560800272, 0.349344866, 0.60518603, 0.783694801, 0.475321036, 0.568668215
1.794089138, 2.523725097, 1.565770892, 4.306385, 5.219713202, 4.79103896, 2.23096475, 3.360361899, 2.23096475, 1.41195157, 1.916470279, 0.971988033, 1.760303494, 2.19202173, 0.721569382, 1.126690118, 1.981350361, 0.610987872, 0.898463677, 1.269057938, 0.815646177, 0.731140874, 1.772655938, 0.672976594, 0.861974076, 1.870659446, 0.679530095, 0.706662229, 1.856519521, 0.465009225, 0.401151516, 0.97532668, 0.524305133
1.468405243, 1.710484892, 2.484157241, 3.529469125, 5.067079941, 4.429488589, 2.440497443, 3.216219428, 2.440497443, 1.572272488, 1.535579921, 2.775471355, 0.802672948, 1.27269347, 2.257003233, 0.838921812, 0.759929759, 2.853641042, 0.775301202, 0.412781559, 1.259080655, 0.464523874, 0.515405764, 0.674373036, 0.427604148, 0.445648637, 0.604945289, 0.49130935, 0.507443744, 0.503491812, 0.72862363, 0.48560697, 0.611926595
1.4555468, 2.050265093, 1.569020242, 4.200243337, 5.24098637, 3.710643494, 2.241434635, 3.585181053, 2.241434635, 1.203913246, 1.967283447, 1.638904184, 1.065349325, 1.877499457, 1.020344978, 0.711238203, 1.240820442, 0.810050844, 0.432559746, 0.730645282, 0.80583222, 0.485980517, 0.74489774, 0.543957954, 0.461256258, 0.715774415, 0.526601748, 0.572374508, 1.155872117, 0.473475775, 0.533477075, 0.615790876, 0.631910681
1.491045868, 1.913252384, 1.596671019, 4.114645993, 3.965543843, 4.806163146, 2.441263831, 3.878815284, 2.441263831, 1.027695159, 1.657042086, 1.781132927, 1.01835105, 1.301418157, 0.866879182, 0.852509011, 1.036257184, 0.859347151, 0.610761702, 0.96984073, 0.538115482, 0.49054782, 0.964225367, 0.672517263, 0.395439857, 0.939296482, 0.662480626, 0.621478328, 0.967453353, 0.52253973, 0.549584715, 1.003891513, 0.556951471
1.609708155, 1.790583717, 1.521739343, 4.140814801, 3.172549413, 4.083471345, 2.137475972, 1.557157932, 2.137475972, 2.016727299, 2.31760391, 1.06375085, 1.218565496, 1.74644429, 0.919940595, 1.243716062, 1.687200233, 1.011499221, 0.73855918, 1.252297462, 0.817039735, 0.577255476, 1.119974909, 0.671560572, 0.633690966, 0.762470846, 0.418321274, 0.494757721, 0.521367783, 0.428389744, 0.503305876, 0.55526622, 0.3596518
1.690184966, 1.742379809, 2.01811097, 4.271755636, 4.290731884, 5.11702356, 2.279753454, 2.943370702, 2.279753454, 1.668841516, 2.230328332, 2.355520449, 1.097318443, 1.147842195, 1.802093548, 1.047439687, 0.839038076, 1.216717766, 0.662555992, 0.714094933, 0.861589005, 0.870107214, 0.706931411, 0.756706976, 0.613889009, 0.473094365, 0.465841599, 0.743289477, 0.617182789, 0.42142409, 0.638090813, 0.572956397, 0.403715151
1.921045723, 2.071068728, 1.908690149, 5.222132918, 4.517293781, 5.086220381, 3.540902407, 3.777782511, 3.540902407, 1.860233092, 1.876683095, 1.75397283, 1.084901153, 2.406554171, 1.599895622, 1.038239572, 2.292531646, 1.131137039, 0.88718467, 1.259198263, 0.846219718, 0.801618178, 0.931111015, 0.662551255, 0.592707301, 0.61016925, 0.562063226, 0.864650542, 0.685297415, 0.864965721, 0.71735895, 0.727418864, 0.716874414
1.582910165, 1.78088343, 1.661052904, 4.188554845, 4.020408512, 4.418124916, 1.879611728, 3.27995169, 1.879611728, 1.55610731, 1.453662215, 1.78132528, 1.147931637, 1.868593075, 1.659821676, 0.949401135, 1.765571445, 1.097556497, 0.684897861, 0.600498311, 0.573349864, 0.578083618, 0.571290771, 0.590745338, 0.46497437, 0.591539122, 0.431018375, 0.642228777, 0.688047567, 0.486755324, 0.581305268, 0.64310413, 0.641857723
1.50431345, 1.835976345, 1.398654493, 3.572659862, 5.284584387, 3.443533554, 1.597518371, 3.432142642, 1.597518371, 1.380822285, 2.350253239, 1.276983575, 1.373067979, 1.297743857, 0.847964405, 1.054778312, 0.756219572, 0.603031997, 1.071117026, 0.584212991, 0.717939714, 0.616589553, 0.591120576, 0.597483635, 0.451256603, 0.552243074, 0.598751284, 0.516129587, 0.745074291, 0.681335907, 0.494411897, 0.820681152, 0.454622764
1.634734176, 1.548493332, 1.87554507, 4.408282311, 4.07496128, 4.944634031, 2.354566673, 1.669282062, 2.354566673, 1.204575313, 1.221359339, 1.677928033, 1.127809201, 1.117786477, 1.198919443, 1.156271545, 1.071303953, 1.052996898, 0.779849151, 0.5516948, 0.733569171, 0.665766683, 0.789444422, 1.121278428, 0.476256471, 0.683509328, 0.943240058, 0.563831042, 0.694630294, 0.58902926, 0.414170655, 0.860516473, 0.498765615
1.306345856, 1.411216771, 1.347948038, 3.761826199, 3.628045473, 3.106273665, 1.986555441, 1.882312134, 1.986555441, 1.116715665, 1.41875846, 1.23823007, 0.630323898, 1.131989174, 0.623210904, 0.62113325, 1.135176597, 0.741046331, 0.507498433, 0.441874704, 0.610002307, 0.994960263, 0.619970364, 0.450062245, 0.350357391, 0.423999159, 0.643068818, 0.398498777, 0.354498022, 0.501343597, 0.735544963, 0.361827286, 0.552386505
1.736031379, 1.314908315, 1.653352223, 4.674574277, 3.373727802, 4.944866939, 2.043803173, 1.132490327, 2.043803173, 1.644544768, 0.783612628, 1.792610105, 1.068040362, 0.788243009, 1.641315555, 1.134363536, 0.852614983, 0.589724806, 0.71900756, 0.915545918, 0.514932151, 0.601925279, 0.594331696, 0.536077622, 0.760246645, 0.288633945, 0.308482411, 0.705034546, 0.630665619, 0.667455253, 0.532235049, 0.783003813, 0.553394975
1.324994322, 1.739175758, 1.323130931, 3.996567955, 4.360036499, 3.852134299, 1.412774547, 2.342636949, 1.412774547, 0.912815023, 1.762196901, 1.068196948, 0.681942507, 1.306592077, 0.657991342, 0.665063379, 1.017257568, 0.468003494, 0.380499537, 0.845615143, 0.279820996, 0.709626697, 0.788655976, 0.46102177, 0.55513726, 0.428885589, 0.468797195, 0.723135104, 0.62266978, 0.568018928, 0.360810533, 0.68098165, 0.593963578
1.26518111, 1.850334766, 1.624148622, 3.352988498, 4.32839775, 4.03857032, 1.358714264, 3.169951674, 1.358714264, 0.894572377, 2.230177883, 1.366606942, 0.693763436, 1.384110596, 1.009046419, 0.427605869, 1.195911148, 0.960923799, 0.504553332, 0.548811318, 0.654054367, 0.634659274, 0.401227076, 0.686647454, 0.526049532, 0.348356692, 0.643647352, 0.30829693, 0.642187127, 0.471037282, 0.482042978, 0.710617225, 0.505728844
1.51252519, 2.281907556, 1.49546816, 4.449198209, 5.846990933, 3.82028424, 1.889328265, 5.284309282, 1.889328265, 1.453836489, 2.263267605, 1.155550557, 0.794122877, 1.416696406, 1.207312879, 0.656296074, 1.85591625, 0.775392151, 0.501750587, 0.937496044, 0.513808256, 0.624212912, 0.766687536, 0.676284044, 0.555945625, 0.65786002, 0.616389868, 0.428349514, 0.83617583, 0.624900357, 0.429710607, 0.83397843, 0.755933489
1.775278794, 1.948368317, 1.680763031, 4.568857047, 4.076699462, 4.434345556, 2.776323496, 4.314024628, 2.776323496, 2.039070531, 2.156245664, 1.491169726, 1.760411328, 1.339524647, 1.411391058, 1.053670325, 0.967880313, 0.986736694, 0.762903626, 1.222453784, 0.888761585, 1.123627926, 1.097727821, 0.70356777, 0.354674584, 0.862583266, 0.80870356, 0.495783628, 0.733024627, 0.416920878, 0.743981676, 0.652239295, 0.39697483
1.873683712, 1.693237106, 2.037702754, 4.901867573, 4.571912058, 5.04835088, 2.916136302, 2.767479991, 2.916136302, 1.434084816, 1.203028315, 2.705806415, 1.584359627, 1.164830939, 1.854419343, 1.163711107, 0.818228788, 1.561508323, 0.853273478, 0.882518975, 0.630048694, 0.555382959, 0.964447982, 0.601086628, 0.932523124, 0.581406254, 0.910055933, 0.832770906, 0.752616928, 0.466617033, 0.799528433, 0.904522939, 0.425772878
1.466368131, 1.950759329, 1.329151271, 3.521872717, 4.887272222, 3.223452458, 1.875886516, 3.032367569, 1.875886516, 1.225851144, 2.115809249, 1.388159124, 0.66668268, 1.185310056, 0.731120905, 0.754830275, 0.995489835, 0.852063115, 0.657897135, 1.129090279, 0.563196936, 0.772722746, 1.051937183, 0.47958284, 0.828321162, 0.838055101, 0.469201894, 0.715117912, 0.871124128, 0.658794329, 0.599063443, 1.04520889, 0.649617873
1.536256057, 2.00845624, 1.433592552, 3.402618885, 4.449080664, 3.473821001, 1.469180837, 2.96629591, 1.469180837, 2.538599698, 2.571180756, 1.783419352, 1.389452717, 2.060525742, 0.797419631, 1.040265453, 1.72746703, 0.941089696, 0.614763103, 1.096062703, 0.854307774, 0.548530506, 0.744282763, 0.4254195, 0.649341814, 0.512475257, 0.314310755, 0.718963417, 0.627930121, 0.348705152, 0.557969798, 0.729713054, 0.485385283
1.673450074, 1.553891417, 1.616040861, 4.72544261, 3.757158509, 4.559052984, 3.024906768, 2.413619715, 3.024906768, 1.437693894, 1.476687168, 2.082117468, 0.978896626, 1.128381745, 1.23936904, 1.22362063, 0.982418128, 0.891293103, 0.93111484, 0.707999589, 0.624420321, 0.433085459, 0.684339581, 0.474942956, 0.473786543, 0.370405666, 0.294525263, 0.487298115, 0.667340416, 0.340502876, 0.503914111, 0.855831577, 0.526159197
1.368550882, 2.784343824, 1.816990891, 3.275750146, 5.645968414, 4.004720127, 1.372977107, 5.908011174, 1.372977107, 1.305256787, 2.908942563, 2.106481595, 0.85348076, 2.099686874, 0.58868574, 0.962028934, 1.459970341, 1.827888295, 0.604399089, 1.475062261, 0.825839866, 0.609761539, 1.590533712, 0.490565681, 0.315879835, 1.513569827, 0.382510406, 0.479603551, 1.077626337, 0.577499506, 0.511330396, 1.342810346, 0.687152545
1.337927853, 1.478052641, 1.745360302, 3.204073931, 4.257049016, 4.483624829, 1.730726965, 1.910005931, 1.730726965, 0.834953752, 0.90830864, 2.96086594, 0.694439147, 0.764963491, 0.893799992, 0.955526044, 0.557494054, 0.82695525, 0.719932911, 0.537323829, 0.730378819, 0.577687891, 0.537752565, 0.633080167, 0.709688396, 0.51828708, 0.557632748, 0.577420522, 0.784906921, 0.496778427, 0.437524378, 1.035044992, 0.433445893
1.76306734, 2.170573209, 1.558847431, 4.504292735, 4.780312061, 4.294147135, 2.36256683, 2.539771759, 2.36256683, 1.602696311, 2.443447179, 1.488926, 2.267829798, 2.783780425, 1.049775427, 1.147528625, 2.356628334, 0.737311766, 0.508797583, 1.110437266, 0.561576097, 0.381683243, 0.589167878, 0.715030455, 0.585033367, 0.441810525, 0.40703678, 0.433530899, 0.717506641, 0.355451509, 0.506877962, 0.63083197, 0.504964119
1.748906701, 2.314831138, 1.790301361, 4.733918636, 5.577364294, 4.786639736, 3.037882815, 4.797485734, 3.037882815, 1.497303777, 2.732399217, 1.6249417, 1.359929359, 1.61937151, 1.377189855, 1.119750881, 1.291814283, 0.786109721, 0.795848235, 1.105904141, 0.814710998, 0.643900088, 0.847832639, 0.700455641, 0.496750819, 0.707143637, 0.585297074, 0.528826346, 0.704848899, 0.653663128, 0.783319497, 0.536024107, 0.563965511
1.561196089, 2.200542613, 1.60512256, 4.060108658, 5.09038016, 4.585780126, 2.039475967, 2.697447941, 2.039475967, 1.313922511, 2.578341652, 1.307737162, 1.235853579, 2.664595383, 1.563504931, 0.606094891, 2.045538078, 1.005428186, 0.568591583, 0.878607764, 0.480619968, 1.029990767, 0.724533361, 0.480481036, 0.61095717, 0.717915508, 0.516787786, 0.734921832, 0.815259005, 0.885074355, 0.597021258, 0.709906997, 0.636084082
1.588510588, 2.394345273, 1.63327305, 3.789908388, 4.624879638, 4.210579092, 2.045216123, 3.552766298, 2.045216123, 1.012819462, 2.246678539, 0.921964724, 0.893013232, 1.778154209, 1.46726848, 1.189156424, 2.672904591, 1.071837076, 0.949947692, 1.341686255, 1.175005394, 0.818380727, 1.477350698, 0.748771291, 1.028977168, 1.464198881, 0.55386571, 0.533433344, 0.842679161, 0.650709614, 0.679186253, 0.953048881, 0.600741436
1.51988075, 2.002942073, 1.768604918, 3.940693175, 4.054339721, 4.295507833, 1.864535099, 2.613874666, 1.864535099, 1.057731119, 1.928868674, 2.280791288, 1.135587263, 2.769884388, 1.115699076, 1.103063594, 2.095816235, 1.034079528, 0.965666156, 1.351671258, 0.49210324, 0.661414839, 0.822544277, 0.560618975, 0.506446327, 0.650015643, 0.717913559, 0.45573092, 0.96233228, 0.893487362, 0.490155542, 1.122603223, 0.820014725
1.422915832, 1.57255249, 1.296403187, 3.363538235, 2.772471344, 2.78882635, 1.31098721, 1.488676184, 1.31098721, 1.000902151, 1.606124661, 1.489037796, 0.870796564, 1.425708861, 0.465016012, 1.070886257, 1.232395959, 0.715732232, 1.039754092, 0.92459341, 0.465636244, 0.682732628, 0.859782462, 0.439890016, 0.640182249, 0.707402525, 0.329122066, 0.515847021, 1.001350314, 0.535212853, 0.551400441, 1.018166945, 0.386875533
1.517871454, 1.882252166, 1.378706118, 4.442421065, 4.736587508, 3.633710308, 2.309395966, 3.742490594, 2.309395966, 1.662782545, 1.638537293, 1.257997309, 1.080436567, 1.636183945, 1.545566464, 0.76236434, 1.281606927, 0.563728481, 0.547577031, 0.63230566, 0.318083214, 1.172884405, 0.728593291, 0.710050719, 0.546840801, 0.426422117, 0.545247212, 0.396387049, 0.769094245, 0.439354854, 0.549785478, 0.883019001, 0.377539177
1.773520896, 2.021684323, 1.605917916, 4.149951131, 4.614159172, 4.221987932, 2.303264365, 4.038026949, 2.303264365, 1.03311297, 2.099760377, 1.283809446, 1.162143837, 1.293308577, 0.820587315, 1.3133927, 0.938441334, 0.869605831, 1.132087119, 0.990382337, 1.052490577, 0.532803722, 0.718725214, 0.742766759, 1.301020162, 0.65368223, 0.496110645, 0.628250554, 0.856862267, 0.71377329, 0.451632485, 0.664612052, 0.704354462
1.741781386, 1.931587353, 2.014422969, 4.894684355, 3.915612197, 4.750168278, 3.118145756, 2.896209899, 3.118145756, 1.738220344, 1.885789055, 2.479428888, 1.150146435, 1.839649477, 0.849185475, 0.799098504, 1.563405898, 1.026945353, 0.480496472, 1.426215168, 0.716892119, 0.642098276, 0.950757614, 0.60904347, 0.538821342, 0.646833516, 0.671967231, 0.449091284, 0.50923829, 0.690274062, 0.5828796, 0.520673639, 0.668079079
1.44833778, 1.376763332, 1.312191295, 3.863076385, 3.602537609, 4.249327917, 1.78845575, 1.808997351, 1.78845575, 1.444204458, 1.255940798, 0.868036844, 0.909444177, 0.953220412, 1.335010748, 0.777661695, 0.8009138, 0.48608443, 0.870219742, 0.735230323, 0.852782198, 0.396242071, 0.624251729, 0.688002185, 0.577066979, 0.421564755, 0.510522182, 0.484746899, 0.420658376, 0.470365785, 0.491210513, 0.40025576, 0.522896648
1.46179189, 1.8602775, 1.497939498, 4.351333251, 4.450052683, 4.374310615, 2.301780969, 3.150542557, 2.301780969, 1.227024073, 1.75224027, 1.546786677, 1.044130226, 0.940128471, 1.966807146, 0.825661247, 1.307478437, 0.726823111, 0.421222233, 1.125354892, 0.907611895, 0.904763932, 1.412067095, 0.635078294, 0.468959364, 0.803713552, 0.418195919, 0.454773852, 0.573096687, 0.280424681, 0.71049427, 0.487477724, 0.433596256
1.560518069, 2.209186861, 1.345140854, 3.787276528, 5.276445643, 3.913866162, 1.716844769, 3.218083403, 1.716844769, 1.607458332, 2.14773719, 1.108923824, 1.339001884, 2.607187339, 0.52585413, 0.798935225, 2.571055166, 0.868874916, 0.923638987, 0.934890891, 0.502903598, 0.29961774, 0.609314881, 0.386771108, 0.580599696, 0.689297731, 0.522309212, 0.597540799, 0.801308861, 0.580331534, 0.414816462, 0.679974412, 0.609218187
1.433429756, 1.728477349, 1.59907148, 3.641199215, 4.35789538, 4.163031033, 2.197268842, 2.624747044, 2.197268842, 1.644085127, 2.062147361, 1.301423722, 0.921549096, 1.311628862, 0.89850757, 0.580940769, 0.671960489, 0.83364546, 0.505323443, 0.706815454, 0.516336612, 0.690889216, 0.524600315, 0.392592385, 0.490171909, 0.56296409, 0.712112657, 0.390646251, 0.426039983, 0.594258561, 0.520014084, 0.469946274, 0.527705693
1.477691723, 1.91667528, 1.707420032, 4.460205664, 4.792743029, 4.583984044, 2.083745156, 2.103103622, 2.083745156, 1.131628049, 1.684259537, 1.879769483, 0.795989495, 1.454105958, 1.036680035, 0.952626347, 1.316018367, 0.933847261, 0.812021255, 1.176227623, 0.591159294, 0.98576919, 1.219832675, 0.469844026, 0.572723229, 0.975356561, 0.353409179, 0.387732749, 0.645167897, 0.606788445, 0.605208575, 0.727009205, 0.717632043
1.715006117, 1.612936036, 2.060928557, 4.263558303, 3.283139083, 4.701415576, 2.678355068, 2.261484293, 2.678355068, 1.542095357, 1.695489489, 2.528936109, 0.961092507, 1.604500777, 0.540533206, 1.083122226, 0.901812814, 1.401173341, 1.020529884, 0.678630073, 0.733834405, 0.751690317, 0.541250311, 1.205733836, 0.66702092, 0.56914347, 1.098390991, 0.592890344, 0.63481232, 0.388916085, 0.399144497, 0.58487749, 0.508491681
1.35086081, 1.682129325, 1.224895982, 3.094715867, 3.721466255, 2.809524245, 1.609289096, 1.930802005, 1.609289096, 1.365715901, 1.04243132, 1.1519221, 1.03243891, 1.211567137, 0.907939431, 0.564515003, 1.744744585, 0.501009606, 0.768175223, 0.903444823, 0.316412533, 0.460862997, 0.854476078, 0.490860728, 0.529429643, 0.959377357, 0.571027251, 0.427272392, 1.021869888, 0.267743742, 0.657563784, 1.136442205, 0.395311211
1.600392848, 1.466487162, 1.716292272, 4.568287192, 3.808355409, 4.757452152, 2.376128144, 2.483294742, 2.376128144, 1.290828896, 1.032176747, 1.435025679, 1.101291859, 0.660139828, 0.891483022, 1.027156658, 0.817337914, 0.747466875, 0.553678823, 0.720649333, 0.825592374, 0.806426705, 0.394462361, 0.64339247, 0.388565331, 0.538277727, 0.36363605, 0.501351663, 0.64080835, 0.328800663, 0.517195665, 0.678577827, 0.422204445
1.525588588, 1.874245703, 1.361825514, 3.573333393, 4.73650141, 4.197210129, 1.734427972, 3.591905711, 1.734427972, 1.366470683, 1.621420688, 1.355888856, 1.048161217, 1.260220329, 1.104517012, 0.957375168, 1.149575454, 0.422226934, 0.800153075, 0.817162104, 0.289142511, 0.612579873, 0.912885396, 0.66158157, 0.66071687, 0.552148408, 0.493543665, 0.421845027, 0.664334268, 0.404464688, 0.531933192, 0.671086074, 0.376553791
1.700488001, 1.711337292, 2.064432627, 4.342186706, 4.652537474, 4.761453073, 2.413060522, 3.075808936, 2.413060522, 1.811106737, 1.435337882, 1.85490894, 1.107203694, 0.835990822, 0.958490034, 0.962827022, 0.616795918, 1.703848694, 0.876487175, 0.445755813, 1.608869789, 0.916231063, 0.773079166, 0.492486052, 0.581469779, 0.686146242, 0.631828135, 0.502502626, 0.751234101, 0.597558281, 0.701004984, 0.785845074, 0.60859322
1.441762687, 1.462768653, 1.418161527, 3.475119242, 3.239806795, 4.322152126, 1.658625666, 2.047403569, 1.658625666, 1.088198205, 1.530756889, 0.969142999, 1.032633178, 1.289874997, 0.950390253, 0.572272331, 0.801400157, 0.439337159, 0.52900942, 0.489695914, 0.656621261, 0.916713713, 0.753030771, 0.707818433, 0.627474636, 0.456643784, 0.55723784, 0.758028261, 0.279355086, 0.505483452, 0.65524351, 0.36046063, 0.600908834
1.412826754, 1.717837101, 1.615767313, 3.336416306, 4.338683239, 4.298652076, 1.738535088, 2.700493246, 1.738535088, 1.059676253, 1.31539099, 1.663327517, 0.907228452, 1.430153103, 1.296341949, 0.900823838, 1.174154836, 0.988323663, 0.843948261, 0.574522309, 1.070165591, 0.518887026, 0.596720638, 0.657478248, 0.912448257, 0.513953026, 0.383530984, 0.632587835, 0.802985705, 0.44884725, 0.677192211, 0.83322515, 0.628858611


==> figures/data_drift.csv <==
2.970108187, 2.656604228, 2.749683763, 3.062047145, 3.11672089, 2.522237841, 2.684885741, 2.803780879, 2.833538489, 2.489111473, 2.43229469, 2.77833303, 2.605992131, 2.557201726, 2.390007832, 2.642991792, 2.63796049, 2.831044966, 2.926114344, 2.745760544, 3.346299092, 2.570700666, 3.027801819, 2.454172919, 2.430204829, 2.434401067, 2.779847695, 2.653434298, 2.62414538, 2.666805136, 2.419226226, 2.646737193, 2.890669091, 2.752349261, 2.513876162, 2.937121683, 2.512591383, 2.914819968, 2.550358692, 3.475291203, 3.345948812, 2.559799936, 2.76529986, 2.744674113, 3.869344204, 3.4401612, 2.889517999, 2.401288792, 2.732080894, 2.642553383
3.72971265, 3.044926574, 2.656997261, 2.799032591, 4.083994853, 2.952291492, 2.875376491, 3.470927051, 2.754761409, 2.532887318, 4.202398477, 2.894249122, 3.471802565, 2.882444466, 2.68510214, 3.044464802, 3.335118742, 3.597454488, 3.425680442, 2.942575165, 2.922248803, 2.90418996, 3.211661818, 2.753739584, 3.987556193, 3.233953956, 2.7037184, 3.017053802, 2.739573526, 2.721902973, 2.564893438, 3.273479392, 2.704000699, 3.037839579, 2.968768274, 2.812667176, 2.769866435, 2.92226311, 2.853897517, 3.102428315, 3.533326592, 2.796044754, 2.79853728, 3.417080991, 2.773134235, 2.662302876, 3.287491911, 3.103248203, 2.850274245, 2.981974568
2.659815708, 2.476123554, 1.752126636, 2.859577664, 1.774786303, 2.023083664, 2.01577703, 3.306074019, 2.057433216, 1.51784026, 1.786752368, 1.942336359, 2.161843014, 1.94991905, 2.140222068, 2.575267534, 2.456828539, 2.057404509, 1.599074098, 2.762130089, 1.745587384, 2.007138335, 3.180531695, 2.581475313, 1.044251782, 1.676090978, 2.968976986, 2.430449378, 2.017204762, 1.805422701, 1.432870739, 1.815196239, 3.129158141, 2.15881723, 1.614443242, 2.463070877, 2.175023546, 2.565392783, 2.114015212, 3.194168056, 1.927241048, 2.297319576, 2.40810108, 1.657793002, 2.294649923, 2.600318395, 1.986204665, 1.455619823, 2.510377075, 2.493368676
3.050559981, 2.986794076, 2.027685282, 3.185540471, 3.069333609, 2.461097545, 3.511621446, 3.781048779, 2.540429483, 1.519782347, 3.185057541, 2.503678436, 2.825937748, 2.425570117, 2.370889546, 3.44546562, 2.367633839, 3.099799474, 2.215983525, 3.133325741, 2.16993694, 2.860234482, 1.812430404, 2.21104222, 2.57109762, 2.297429113, 1.895345263, 1.517406782, 2.087020167, 1.919485043, 1.677933756, 2.648870767, 1.464102335, 1.976768879, 2.608324441, 2.383661391, 2.417847301, 2.599672725, 2.452259724, 2.26157208, 1.846203216, 2.167934434, 1.28004403, 1.376885888, 2.42230223, 2.308283249, 2.14221415, 3.476863479, 3.023977299, 2.952515149
1.924559532, 2.161454122, 1.885325308, 2.534120389, 1.933257551, 2.001778515, 2.004187229, 2.27090017, 1.34794163, 1.621017753, 1.310312273, 2.358512533, 2.224672708, 2.426231379, 2.278673554, 2.339627536, 2.40847512, 1.605913918, 1.369866966, 2.509521413, 3.016611177, 2.055856497, 2.25009262, 1.379758378, 1.368741328, 1.990758985, 2.649835168, 2.900163652, 2.24598387, 2.410115771, 1.21278825, 1.886157579, 2.455892965, 2.598963029, 1.971812054, 2.094363918, 2.453535198, 2.133744309, 1.900780532, 2.029138094, 1.61027372, 2.144192712, 2.32140032, 2.403909502, 3.06381042, 3.004288871, 2.009999726, 1.41056382, 2.136177849, 1.716890196
2.926529667, 2.946104104, 2.504388799, 2.620998366, 3.081811913, 2.478414037, 3.203464055, 4.152552993, 2.673924705, 1.503812255, 3.322662267, 2.346583406, 3.011239917, 2.237957182, 2.78509941, 3.350424089, 2.555177619, 2.846850123, 3.040419847, 2.868857578, 2.764474039, 2.935140773, 2.64843796, 2.266454724, 2.817475469, 2.124551927, 2.580927319, 2.159729054, 1.705875562, 2.691729036, 2.045181519, 2.689401358, 2.572259884, 2.222781511, 2.513217421, 2.438699633, 2.340307282, 2.533561089, 1.988743992, 2.52246054, 1.938206189, 2.506759162, 2.365655266, 2.469317232, 2.814550193, 2.122218066, 2.923019218, 3.133546363, 2.960573493, 2.641453224
2.917641334, 2.5479222, 2.658714656, 3.320941935, 2.05714832, 2.826398047, 2.790821515, 3.262181391, 2.382534668, 2.391672214, 1.68860547, 2.439553188, 2.391135199, 2.795322136, 2.764878146, 3.576166888, 3.157273978, 2.807845229, 2.301640405, 2.455090433, 5.059561843, 2.05799413, 2.816641662, 2.801548624, 2.188683185, 2.282530574, 2.827269324, 3.320120729, 2.098212888, 2.794688641, 1.874888124, 3.235685295, 2.708861657, 2.683553035, 2.443998992, 3.375914831, 2.33677851, 2.4644664, 2.385370134, 2.223046095, 1.780200661, 2.296150913, 2.841075181, 2.803672363, 3.14663784, 3.387691857, 3.274013588, 1.857764318, 2.220907031, 1.903452604
3.569808063, 3.095829674, 2.752190372, 2.804764619, 3.384194021, 2.974354751, 3.148006493, 4.510981366, 2.476618746, 2.121426887, 3.677979111, 2.734449625, 3.69539297, 2.844523183, 3.004495144, 3.374460376, 3.25104207, 3.396819788, 4.859206658, 3.039924, 2.965157068, 3.214534141, 3.367566677, 3.116103898, 3.209772681, 3.917951106, 3.055564929, 2.91055733, 2.299266675, 2.913459607, 2.943403797, 3.791758462, 2.570387981, 2.372466754, 2.858767064, 3.502894359, 2.849841568, 2.76916465, 3.106144109, 2.870977581, 3.649831572, 3.09883371, 2.991753926, 3.192227668, 3.172568136, 2.36079775, 3.63426041, 3.05075736, 3.354090047, 3.076142566
3.411113891, 2.294771456, 2.916769206, 4.586813127, 2.895668602, 2.982776242, 2.995308937, 2.992599171, 2.222174636, 2.479661158, 2.404069183, 2.760866996, 3.101929913, 1.91460687, 2.219760305, 3.255795412, 2.534062984, 3.976379548, 3.309788931, 2.141555722, 4.297840361, 2.795551171, 3.952663257, 2.406571327, 2.616871965, 2.902759828, 2.792453969, 2.757003258, 2.163244882, 2.945497762, 2.328477736, 2.844594738, 2.723950089, 2.96783586, 2.567457791, 2.739384225, 2.843723523, 3.104325748, 2.579372268, 4.217067477, 3.082925021, 2.522980647, 2.673674217, 2.65389521, 4.843933422, 4.04084372, 3.599940549, 1.938971152, 2.603880009, 1.902947501
3.756048418, 2.845788826, 3.022005991, 2.656674434, 3.642161751, 3.455816182, 3.049452752, 4.174873212, 3.096226878, 2.249321968, 4.430922448, 3.220506092, 3.343393043, 2.467338863, 3.482889561, 2.923058855, 4.486486461, 3.622352214, 3.779421143, 2.570129787, 3.562021319, 3.106753731, 3.15643793, 2.475688359, 3.596708321, 4.853078355, 2.915172142, 2.900727177, 2.868660002, 2.858653845, 2.899241809, 3.665981876, 2.022283178, 2.112495968, 2.61239155, 3.128653478, 2.802786558, 2.928651642, 2.641682594, 4.206063795, 4.646918647, 3.14982007, 3.085482724, 3.349978605, 3.31755624, 2.861165724, 3.012139355, 3.165786218, 2.66952076, 3.336436077
2.517696833, 3.361816822, 2.630752405, 3.195211233, 2.746278119, 2.043558991, 2.881033398, 2.579256999, 5.344338832, 2.032234126, 2.912048018, 3.981585079, 2.314906584, 1.93837887, 2.066403347, 2.582814578, 1.975697867, 2.97594121, 3.057433452, 2.661102673, 2.588041937, 1.969276296, 2.855382323, 2.570796934, 1.474602804, 1.626363197, 2.441236368, 1.546816347, 2.208395159, 2.331049309, 2.360599434, 2.561732198, 2.651271668, 1.81252146, 1.723521444, 2.379356615, 2.863267351, 2.91329032, 3.004637631, 4.552561777, 5.020857267, 2.218627405, 2.054329342, 1.81047084, 5.946707255, 3.919128669, 3.337729724, 2.980418191, 2.488457804, 2.254433206
2.764015494, 2.439750309, 2.535699527, 2.446688582, 3.606907782, 2.380883864, 2.252035367, 3.499349944, 2.975692028, 2.163415784, 4.252935331, 2.323320404, 2.949838715, 3.250064645, 2.664456909, 3.317061772, 4.13420105, 3.525513737, 2.45844749, 2.646560294, 2.911360041, 3.197512004, 2.664705048, 2.61974286, 3.616842171, 3.739506255, 2.195826707, 2.821172947, 2.534699153, 2.591985029, 2.079577781, 2.626554197, 2.089914693, 1.518674029, 2.241136269, 2.632002483, 2.940136875, 3.050694156, 2.489403271, 3.580464382, 4.506443201, 2.893860766, 2.314025914, 3.103201053, 2.817792734, 2.544118738, 2.763988634, 2.444370427, 2.24488337, 2.669357327
1.729966479, 1.931702497, 3.592997026, 2.358389921, 4.042543947, 1.525174441, 2.405767827, 2.226784628, 3.315449302, 3.087883326, 2.255557109, 2.513194047, 1.965546327, 2.022812688, 1.778551467, 1.869569376, 1.52918033, 3.143114289, 2.868179005, 2.708691105, 2.096433918, 1.301321476, 2.294716816, 1.823817531, 1.779140621, 1.808867693, 1.8476209, 1.598926243, 3.751813394, 2.725200396, 1.967441418, 1.740716329, 2.903996983, 1.530377022, 1.889910263, 3.921507352, 1.641804562, 2.305890887, 2.642410166, 3.867503799, 4.672129961, 1.955865822, 2.413825305, 2.308682333, 5.173605891, 3.790241653, 2.292996786, 1.720522391, 2.305171196, 2.470365122
4.861658762, 2.864240902, 2.19537896, 2.46880389, 6.137397887, 2.73736385, 2.063702536, 2.896184938, 2.299424968, 1.986897478, 5.745119688, 2.699633111, 2.968501514, 2.287512877, 2.112250466, 2.654678391, 3.234892437, 4.17207821, 2.52283883, 2.043097267, 3.069580263, 2.600530448, 2.499110112, 2.784563076, 4.908687419, 2.493620923, 2.865600706, 2.352272769, 2.677059325, 1.854578031, 2.306573298, 2.942413225, 1.687692539, 4.141677643, 2.795250216, 2.248989912, 2.217593768, 1.756502065, 3.677824466, 2.522884262, 3.787522272, 2.560257502, 1.909090204, 2.704438443, 2.491217413, 2.529584229, 3.688550435, 2.686116071, 2.260292075, 2.58528764
2.346779291, 1.694783534, 2.797712761, 2.120403098, 3.071043896, 3.452970356, 2.178944642, 2.51356654, 2.590011648, 2.170043988, 1.687902051, 2.735749449, 2.934710822, 2.854784525, 2.435142823, 1.590232412, 2.876709553, 2.101003699, 3.164156799, 2.339218136, 3.252960512, 3.27682795, 2.410482137, 2.373221143, 2.990682457, 2.860304956, 3.191049914, 3.020280542, 2.223100742, 2.124332015, 2.426845505, 2.02395527, 2.534147328, 3.261188709, 1.914856395, 2.948879277, 2.445195788, 3.668315493, 2.659992496, 3.973550551, 5.02234785, 2.734784075, 2.217724219, 2.538158232, 4.131993754, 2.735362019, 3.092725501, 1.455671881, 2.807392468, 2.783362081
5.709196209, 2.588840322, 2.493257645, 2.361868646, 5.539678672, 3.156479908, 2.125501106, 2.128269455, 2.511435666, 2.743518056, 5.49349545, 3.089862461, 4.946671238, 3.459850418, 2.189196989, 2.579470375, 2.748867539, 3.527549063, 4.730768141, 2.979071935, 2.668900541, 2.477014031, 2.310110675, 2.526646615, 5.767269825, 2.755825644, 2.338487605, 3.558273621, 3.02085308, 2.807154648, 2.128407526, 3.463564203, 3.751790694, 4.065244532, 3.000510455, 2.284195163, 2.58324254, 2.345886914, 3.1431461, 2.349578808, 2.915783336, 2.28292481, 2.402923924, 3.147486808, 2.050256967, 2.945110708, 3.310660766, 2.786494824, 2.707276304, 2.837321261
4.841386867, 3.462274221, 2.61153682, 2.58475495, 4.506795652, 3.271158536, 2.897267349, 3.811764393, 2.028623403, 2.181892103, 3.719344894, 2.649658336, 2.818261898, 2.814519373, 2.71363152, 2.356064558, 3.562586607, 2.30690058, 3.834932227, 2.938362702, 3.67909395, 3.574054151, 3.68257872, 2.861557312, 3.330376406, 2.61083824, 3.554419899, 3.37658935, 4.10065379, 3.252074603, 3.239789417, 3.020494141, 3.470755652, 3.509109128, 3.98957778, 2.725933036, 2.304190786, 3.875025165, 2.69815339, 3.517632704, 2.940342346, 3.44762948, 4.215324099, 2.936438058, 3.973533593, 3.032764344, 2.630832607, 3.643003276, 3.441722393, 3.234075537
3.796529329, 2.952602081, 2.565082633, 3.136379285, 4.511759256, 3.44020312, 3.494433072, 4.102685753, 2.740269154, 3.147122234, 4.757633573, 3.215159984, 3.777154262, 2.71144117, 3.029950157, 2.790318315, 2.979707028, 3.589275296, 3.664031088, 3.077978091, 2.881296627, 3.089219977, 3.99319025, 3.361351664, 4.832625261, 3.679746653, 2.312741227, 3.432015972, 3.884083607, 3.184741462, 2.856821832, 4.120477703, 3.646196384, 3.846070447, 3.479580808, 2.91787103, 3.521119693, 3.928697306, 3.097274155, 3.583944008, 4.800485475, 3.975533283, 3.302227581, 4.913598868, 3.336974858, 3.470531472, 3.795296461, 4.076257202, 3.013072425, 3.033182475
3.526409243, 2.867247917, 2.823034105, 3.578232347, 3.26494446, 2.107232548, 2.73346387, 3.436985849, 2.988693171, 3.323905044, 2.597015486, 2.820484238, 2.701755713, 2.635462283, 2.486046493, 2.286606919, 2.629973367, 2.559703129, 3.520106554, 2.689489226, 4.29394702, 3.241402803, 3.267577656, 2.99945092, 2.715168419, 2.627213958, 2.883053188, 2.45554086, 3.318624229, 2.565430144, 3.328650933, 3.950129744, 3.052993613, 2.582593192, 3.29908843, 2.861859768, 2.189839445, 2.898334208, 2.819610385, 4.069347999, 3.548006977, 2.94249115, 3.364350142, 2.822826388, 3.458872233, 3.996515631, 2.752388946, 3.340476428, 3.087308142, 2.720818957
2.205433173, 4.04700335, 2.149465093, 3.183240782, 3.345607134, 2.901666719, 3.379530844, 3.425675237, 3.274340622, 4.285188922, 4.054024289, 3.310976981, 3.537272184, 2.331628108, 2.951893147, 2.361142779, 4.272318227, 3.92945818, 2.978996321, 2.771250456, 2.432851905, 2.93096835, 4.750899748, 3.483116688, 3.476609694, 3.633059705, 2.300112751, 4.348248243, 3.278593212, 2.467808786, 2.401454809, 3.382245669, 3.181750043, 2.730360337, 3.166564265, 3.24463144, 2.302779465, 3.502887493, 3.204072159, 3.491499982, 4.180818538, 3.040701755, 3.827996608, 4.877960134, 2.842983717, 2.490694501, 3.390617946, 3.25856602, 2.404755264, 2.499885858
3.243701211, 2.938201867, 2.86718973, 3.177726832, 3.236597412, 2.609816176, 2.192222208, 3.185514442, 2.296753035, 2.179019628, 2.631221808, 2.137604011, 3.07136086, 3.186233213, 1.872897842, 3.295995871, 3.297144912, 3.215745698, 3.045434355, 3.447436291, 3.178545484, 2.058088461, 3.779173291, 1.818433514, 2.981199898, 2.814102029, 2.788890825, 2.922311035, 2.416104129, 2.556801255, 2.667680874, 2.765257336, 3.110119947, 3.329787551, 3.521325122, 2.590797786, 3.010160596, 2.957066015, 2.091724081, 3.149447252, 2.21792561, 2.029896466, 3.094852579, 4.2306553, 2.162311168, 2.829265302, 2.590437096, 2.633706854, 3.183017473, 3.788868113
3.707763572, 3.198491873, 3.023374045, 3.63132874, 4.081306765, 2.717909746, 2.868485718, 3.470624699, 2.711292337, 2.436262277, 2.52304032, 2.412262208, 2.873411075, 3.729220989, 2.334059705, 3.718935797, 3.13372179, 3.618694972, 3.706802009, 3.694012834, 3.640191988, 2.187637454, 4.16637552, 2.213276308, 3.134292856, 3.135388899, 3.506136519, 3.309749747, 2.390734505, 2.585424869, 2.855514643, 3.066229293, 3.024010911, 3.299210945, 3.861794204, 2.653747706, 3.153677116, 3.399318539, 2.131806327, 3.315828162, 2.210430092, 2.592943075, 3.390421629, 4.059796745, 2.290049672, 2.913023023, 2.497510129, 2.994837942, 3.434734882, 3.646906207


==> figures/data_numerical.csv <==
0.352, 0.527, 0.651, 0.741, 0.807, 0.856, 0.893, 0.920, 0.940, 0.956, 0.967, 0.975
0.390, 0.621, 0.686, 0.739, 0.792, 0.894, 0.917, 0.946, 0.960, 0.986, 0.984, 0.995
0.377, 0.535, 0.659, 0.747, 0.854, 0.883, 0.902, 0.930, 0.948, 0.968, 0.985, 0.984
0.353, 0.511, 0.647, 0.756, 0.804, 0.853, 0.890, 0.923, 0.941, 0.961, 0.970, 0.983
0.5589500000, 0.8054750000, 0.9142125000, 0.9621875000, 0.9833125000, 0.9926406250, 0.9967187500, 0.9985546875, 0.9993750000, 0.9997070312, 0.9998535156, 0.9999511719

